Customizable Stochastic High Fidelity Model of the Sensors and Camera onboard a Low SWaP Fixed Wing Autonomous Aircraft

The navigation systems of autonomous aircraft rely on the readings provided by a suite of onboard sensors to estimate the aircraft state. In the case of fixed wing vehicles, the sensor suite is composed by triads of accelerometers, gyroscopes, and magnetometers, a Global Navigation Satellite System (GNSS) receiver, and an air data system (Pitot tube, air vanes, thermometer, and barometer), and is often complemented by one or more digital cameras. An accurate representation of the behavior and error sources of each of these sensors, together with the images generated by the cameras, in indispensable for flight simulation and the evaluation of novel inertial or visual navigation algorithms, and more so in the case of low SWaP (size, weight, and power) aircraft, in which the quality and price of the sensors is limited. This article presents realistic and customizable models for each of these sensors, which have been implemented as an open-source C ++ simulation. Provided with the true variation of the aircraft state with time, the simulation provides a time stamped series of the errors generated by all sensors, as well as realistic images of the Earth surface that resemble those taken from a real camera flying along the indicated state positions and attitudes.

==> figs/error_1st_integral_mean.txt <==
0.000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00 3.00000e+00
1.000e+01 2.99638e+00 3.00000e+00 2.94121e+00 2.85259e+00 2.80486e+00 2.96304e+00 2.97667e+00 3.06493e+00 3.15621e+00 3.20233e+00 3.38204e+00 3.00938e+00
2.000e+01 3.00843e+00 3.00000e+00 2.81390e+00 2.90310e+00 2.63910e+00 2.74360e+00 3.00644e+00 3.16047e+00 3.39270e+00 3.35351e+00 3.80296e+00 3.10770e+00
3.000e+01 2.98859e+00 3.00000e+00 2.75992e+00 2.96761e+00 2.17296e+00 2.37262e+00 3.06823e+00 3.18101e+00 3.68829e+00 3.35951e+00 4.04924e+00 3.20403e+00
4.000e+01 2.96386e+00 3.00000e+00 2.65416e+00 3.13199e+00 1.53420e+00 2.08939e+00 3.28560e+00 3.18801e+00 3.93268e+00 3.40853e+00 4.12921e+00 3.18741e+00
5.000e+01 2.93665e+00 3.00000e+00 2.45045e+00 3.18890e+00 9.33482e-01 1.96918e+00 3.44457e+00 3.25876e+00 4.24954e+00 3.31700e+00 4.24570e+00 3.16000e+00
6.000e+01 2.90109e+00 3.00000e+00 2.36640e+00 3.23482e+00 2.30264e-01 1.87224e+00 3.61955e+00 3.29327e+00 4.55126e+00 3.01917e+00 4.40892e+00 3.26222e+00
7.000e+01 2.89171e+00 3.00000e+00 2.29903e+00 3.09342e+00 -5.64007e-01 1.78848e+00 3.83951e+00 3.27491e+00 4.89704e+00 2.57528e+00 4.63611e+00 3.50847e+00
8.000e+01 2.88176e+00 3.00000e+00 2.18626e+00 2.78128e+00 -1.49787e+00 1.53971e+00 4.00023e+00 3.20787e+00 5.25373e+00 2.18251e+00 4.74749e+00 3.91863e+00
9.000e+01 2.83576e+00 3.00000e+00 2.06078e+00 2.52889e+00 -2.47545e+00 1.41073e+00 4.16252e+00 3.09374e+00 5.49229e+00 1.77610e+00 4.78032e+00 4.27543e+00
1.000e+02 2.78822e+00 3.00000e+00 1.90227e+00 2.27952e+00 -3.40746e+00 1.47059e+00 4.13801e+00 3.08290e+00 5.60763e+00 1.42541e+00 4.78770e+00 4.45049e+00
1.100e+02 2.75738e+00 3.00000e+00 1.75508e+00 2.06536e+00 -4.13815e+00 1.70066e+00 3.90421e+00 3.13125e+00 5.67215e+00 1.02992e+00 4.72972e+00 4.55003e+00
1.200e+02 2.74525e+00 3.00000e+00 1.54506e+00 1.98830e+00 -4.84514e+00 1.87085e+00 3.63736e+00 3.15312e+00 5.85223e+00 5.73815e-01 4.76968e+00 4.54292e+00
1.300e+02 2.74395e+00 3.00000e+00 1.29615e+00 1.97002e+00 -5.52952e+00 2.03503e+00 3.35467e+00 3.24354e+00 6.12046e+00 -1.10813e-02 4.89727e+00 4.57314e+00
1.400e+02 2.75840e+00 3.00000e+00 1.00971e+00 1.93393e+00 -6.32235e+00 2.32469e+00 2.95555e+00 3.32728e+00 6.60337e+00 -5.05320e-01 5.01576e+00 4.70354e+00
1.500e+02 2.77391e+00 3.00000e+00 7.34599e-01 1.74201e+00 -7.07526e+00 2.64236e+00 2.46735e+00 3.43932e+00 7.11694e+00 -1.15397e+00 5.16260e+00 4.82441e+00
1.600e+02 2.79111e+00 3.00000e+00 4.55209e-01 1.61663e+00 -7.75186e+00 2.78506e+00 1.83799e+00 3.52063e+00 7.79273e+00 -1.97958e+00 5.34721e+00 5.04897e+00
1.700e+02 2.79120e+00 3.00000e+00 1.95093e-01 1.40807e+00 -8.31771e+00 2.76086e+00 1.10401e+00 3.44154e+00 8.45630e+00 -2.81087e+00 5.48539e+00 5.30850e+00
1.800e+02 2.78405e+00 3.00000e+00 -1.11140e-01 1.14764e+00 -8.87025e+00 2.71616e+00 4.58474e-01 3.32884e+00 9.03468e+00 -3.63318e+00 5.65362e+00 5.70372e+00
1.900e+02 2.78833e+00 3.00000e+00 -4.51337e-01 9.75440e-01 -9.57297e+00 2.79665e+00 -1.22954e-01 3.26095e+00 9.73081e+00 -4.42889e+00 5.91248e+00 6.17700e+00
2.000e+02 2.79473e+00 3.00000e+00 -8.74801e-01 9.43536e-01 -1.01760e+01 2.83042e+00 -5.98762e-01 3.09683e+00 1.04886e+01 -5.17968e+00 6.30155e+00 6.65063e+00
2.100e+02 2.80177e+00 3.00000e+00 -1.38005e+00 1.00588e+00 -1.08338e+01 2.79610e+00 -9.24648e-01 2.97599e+00 1.12251e+01 -5.97683e+00 6.64827e+00 7.26475e+00
2.200e+02 2.79599e+00 3.00000e+00 -2.01160e+00 9.88347e-01 -1.17345e+01 2.71680e+00 -1.29119e+00 2.95990e+00 1.18892e+01 -6.75733e+00 7.06343e+00 7.86398e+00
2.300e+02 2.76789e+00 3.00000e+00 -2.72496e+00 8.54067e-01 -1.26250e+01 2.64395e+00 -1.71437e+00 2.79205e+00 1.25198e+01 -7.47975e+00 7.35305e+00 8.50710e+00
2.400e+02 2.71117e+00 3.00000e+00 -3.47287e+00 5.71211e-01 -1.35685e+01 2.61041e+00 -2.11819e+00 2.52408e+00 1.33107e+01 -8.15322e+00 7.61834e+00 9.33387e+00
2.500e+02 2.62843e+00 3.00000e+00 -4.23277e+00 2.51063e-01 -1.46123e+01 2.52046e+00 -2.49571e+00 2.33362e+00 1.42284e+01 -8.87545e+00 8.02439e+00 1.02079e+01
2.600e+02 2.56555e+00 3.00000e+00 -4.97022e+00 -3.55363e-02 -1.55669e+01 2.65922e+00 -2.88441e+00 2.16019e+00 1.52922e+01 -9.58321e+00 8.49910e+00 1.09376e+01
2.700e+02 2.51792e+00 3.00000e+00 -5.64491e+00 -4.83236e-01 -1.63490e+01 3.03058e+00 -3.27195e+00 2.00998e+00 1.63307e+01 -1.02803e+01 8.97573e+00 1.17153e+01
2.800e+02 2.48038e+00 3.00000e+00 -6.50016e+00 -7.75546e-01 -1.71571e+01 3.40781e+00 -3.50606e+00 1.79182e+00 1.73589e+01 -1.10626e+01 9.49272e+00 1.25147e+01
2.900e+02 2.43552e+00 3.00000e+00 -7.46188e+00 -1.22988e+00 -1.80166e+01 3.93459e+00 -3.69561e+00 1.51554e+00 1.84749e+01 -1.19713e+01 1.00374e+01 1.32336e+01
3.000e+02 2.40323e+00 3.00000e+00 -8.44268e+00 -1.80144e+00 -1.88708e+01 4.61807e+00 -3.89569e+00 1.15957e+00 1.96508e+01 -1.27968e+01 1.06795e+01 1.37434e+01
3.100e+02 2.36909e+00 3.00000e+00 -9.35421e+00 -2.41342e+00 -1.95724e+01 5.20531e+00 -3.98992e+00 7.60187e-01 2.07709e+01 -1.34583e+01 1.12391e+01 1.41319e+01
3.200e+02 2.33274e+00 3.00000e+00 -1.02388e+01 -3.15599e+00 -2.01035e+01 5.71924e+00 -3.95214e+00 5.47608e-01 2.18480e+01 -1.39627e+01 1.18068e+01 1.44357e+01
3.300e+02 2.29767e+00 3.00000e+00 -1.10737e+01 -4.00636e+00 -2.06351e+01 6.25947e+00 -3.89556e+00 2.95430e-01 2.30699e+01 -1.44727e+01 1.24818e+01 1.46940e+01
3.400e+02 2.25357e+00 3.00000e+00 -1.18059e+01 -4.97903e+00 -2.11596e+01 6.83292e+00 -3.84194e+00 4.54968e-02 2.46469e+01 -1.49251e+01 1.32600e+01 1.49542e+01
3.500e+02 2.21949e+00 3.00000e+00 -1.23473e+01 -6.00753e+00 -2.17475e+01 7.50153e+00 -3.78714e+00 -1.41370e-01 2.63060e+01 -1.51972e+01 1.40342e+01 1.52332e+01
3.600e+02 2.16994e+00 3.00000e+00 -1.28263e+01 -7.00642e+00 -2.23663e+01 8.16802e+00 -3.75634e+00 -3.49790e-01 2.78923e+01 -1.52248e+01 1.46062e+01 1.54846e+01
3.700e+02 2.13317e+00 3.00000e+00 -1.33731e+01 -7.83311e+00 -2.30087e+01 8.77092e+00 -3.65167e+00 -5.04511e-01 2.94445e+01 -1.51669e+01 1.51290e+01 1.57289e+01
3.800e+02 2.08597e+00 3.00000e+00 -1.39811e+01 -8.68066e+00 -2.37378e+01 9.49008e+00 -3.60946e+00 -6.01385e-01 3.09946e+01 -1.52331e+01 1.56122e+01 1.60221e+01
3.900e+02 2.02310e+00 3.00000e+00 -1.46438e+01 -9.41889e+00 -2.45120e+01 1.03308e+01 -3.35458e+00 -7.34982e-01 3.23995e+01 -1.53089e+01 1.60295e+01 1.63148e+01
4.000e+02 1.95795e+00 3.00000e+00 -1.53763e+01 -9.95105e+00 -2.53603e+01 1.10494e+01 -3.14583e+00 -8.28978e-01 3.37904e+01 -1.53593e+01 1.65174e+01 1.66473e+01
4.100e+02 1.90568e+00 3.00000e+00 -1.61459e+01 -1.04748e+01 -2.61720e+01 1.17349e+01 -3.23267e+00 -8.41886e-01 3.51105e+01 -1.53206e+01 1.68446e+01 1.69827e+01
4.200e+02 1.86455e+00 3.00000e+00 -1.69824e+01 -1.10954e+01 -2.69343e+01 1.23914e+01 -3.43780e+00 -9.92354e-01 3.63709e+01 -1.54364e+01 1.71372e+01 1.74183e+01
4.300e+02 1.82550e+00 3.00000e+00 -1.77850e+01 -1.17428e+01 -2.77699e+01 1.29809e+01 -3.65042e+00 -1.08555e+00 3.76281e+01 -1.55791e+01 1.74362e+01 1.79761e+01
4.400e+02 1.80245e+00 3.00000e+00 -1.84902e+01 -1.23924e+01 -2.87042e+01 1.35079e+01 -3.72403e+00 -1.06353e+00 3.89125e+01 -1.56300e+01 1.78277e+01 1.86839e+01
4.500e+02 1.79365e+00 3.00000e+00 -1.90733e+01 -1.29914e+01 -2.97004e+01 1.39520e+01 -3.79859e+00 -9.54445e-01 4.03146e+01 -1.56816e+01 1.82347e+01 1.94197e+01
4.600e+02 1.78003e+00 3.00000e+00 -1.96216e+01 -1.35137e+01 -3.07113e+01 1.43945e+01 -3.83983e+00 -7.70574e-01 4.19592e+01 -1.58565e+01 1.87494e+01 2.01984e+01
4.700e+02 1.76695e+00 3.00000e+00 -2.02319e+01 -1.40976e+01 -3.19033e+01 1.48330e+01 -3.88446e+00 -5.94694e-01 4.38448e+01 -1.60377e+01 1.93325e+01 2.10782e+01
4.800e+02 1.74377e+00 3.00000e+00 -2.07372e+01 -1.48150e+01 -3.30650e+01 1.51448e+01 -3.98125e+00 -3.74771e-01 4.57267e+01 -1.61313e+01 1.99346e+01 2.19806e+01
4.900e+02 1.71901e+00 3.00000e+00 -2.11640e+01 -1.54757e+01 -3.44227e+01 1.54797e+01 -4.13562e+00 -2.11329e-01 4.75536e+01 -1.61007e+01 2.06535e+01 2.30028e+01
5.000e+02 1.70574e+00 3.00000e+00 -2.16000e+01 -1.60990e+01 -3.58947e+01 1.58389e+01 -4.28042e+00 -7.78253e-02 4.94987e+01 -1.60442e+01 2.13072e+01 2.40410e+01
5.100e+02 1.67928e+00 3.00000e+00 -2.20141e+01 -1.66572e+01 -3.74001e+01 1.61109e+01 -4.39343e+00 1.22158e-01 5.14073e+01 -1.59318e+01 2.18037e+01 2.50570e+01
5.200e+02 1.63820e+00 3.00000e+00 -2.22520e+01 -1.72369e+01 -3.89300e+01 1.63660e+01 -4.51101e+00 2.41068e-01 5.33875e+01 -1.59076e+01 2.22880e+01 2.59031e+01
5.300e+02 1.59978e+00 3.00000e+00 -2.24168e+01 -1.79840e+01 -4.05986e+01 1.64838e+01 -4.44213e+00 4.46313e-01 5.54058e+01 -1.58629e+01 2.27010e+01 2.67487e+01
5.400e+02 1.55126e+00 3.00000e+00 -2.26167e+01 -1.89475e+01 -4.22547e+01 1.65240e+01 -4.34388e+00 7.19484e-01 5.73812e+01 -1.59631e+01 2.31148e+01 2.76291e+01
5.500e+02 1.49103e+00 3.00000e+00 -2.29845e+01 -2.00106e+01 -4.39908e+01 1.65413e+01 -4.30914e+00 1.09005e+00 5.93368e+01 -1.62113e+01 2.36169e+01 2.84421e+01
5.600e+02 1.44517e+00 3.00000e+00 -2.34079e+01 -2.12177e+01 -4.57592e+01 1.64317e+01 -4.29428e+00 1.64868e+00 6.13845e+01 -1.64152e+01 2.40113e+01 2.93775e+01
5.700e+02 1.39214e+00 3.00000e+00 -2.37624e+01 -2.26104e+01 -4.74589e+01 1.62239e+01 -4.12000e+00 2.19872e+00 6.34955e+01 -1.65230e+01 2.44904e+01 3.04670e+01
5.800e+02 1.34060e+00 3.00000e+00 -2.40056e+01 -2.39761e+01 -4.92394e+01 1.59096e+01 -3.89603e+00 2.59048e+00 6.57635e+01 -1.66927e+01 2.51572e+01 3.14624e+01
5.900e+02 1.29875e+00 3.00000e+00 -2.44432e+01 -2.53176e+01 -5.08537e+01 1.55293e+01 -3.56501e+00 2.81273e+00 6.81312e+01 -1.69027e+01 2.59213e+01 3.24088e+01
6.000e+02 1.25653e+00 3.00000e+00 -2.47220e+01 -2.65830e+01 -5.23280e+01 1.50817e+01 -3.25102e+00 3.13862e+00 7.05580e+01 -1.70819e+01 2.66683e+01 3.34076e+01
6.100e+02 1.20878e+00 3.00000e+00 -2.50262e+01 -2.76105e+01 -5.37611e+01 1.44878e+01 -2.88259e+00 3.41115e+00 7.29331e+01 -1.72559e+01 2.73834e+01 3.45916e+01
6.200e+02 1.16715e+00 3.00000e+00 -2.52668e+01 -2.84376e+01 -5.51405e+01 1.37645e+01 -2.41005e+00 3.67047e+00 7.53195e+01 -1.73711e+01 2.81433e+01 3.56797e+01
6.300e+02 1.13800e+00 3.00000e+00 -2.55010e+01 -2.90179e+01 -5.63758e+01 1.32147e+01 -1.85982e+00 4.08503e+00 7.77753e+01 -1.76815e+01 2.89112e+01 3.66174e+01
6.400e+02 1.10117e+00 3.00000e+00 -2.57701e+01 -2.96718e+01 -5.77050e+01 1.27847e+01 -1.22537e+00 4.58591e+00 8.02735e+01 -1.79857e+01 2.98931e+01 3.74932e+01
6.500e+02 1.03038e+00 3.00000e+00 -2.60978e+01 -3.04041e+01 -5.92151e+01 1.22745e+01 -4.35976e-01 5.21134e+00 8.26721e+01 -1.81539e+01 3.08743e+01 3.85017e+01
6.600e+02 9.57420e-01 3.00000e+00 -2.65118e+01 -3.12866e+01 -6.08276e+01 1.16957e+01 4.33282e-01 5.93386e+00 8.51555e+01 -1.82295e+01 3.18236e+01 3.94821e+01
6.700e+02 8.96903e-01 3.00000e+00 -2.68187e+01 -3.21492e+01 -6.23899e+01 1.11726e+01 1.27937e+00 6.78255e+00 8.76974e+01 -1.82337e+01 3.30028e+01 4.03341e+01
6.800e+02 8.54166e-01 3.00000e+00 -2.71139e+01 -3.31046e+01 -6.37683e+01 1.05203e+01 2.14474e+00 7.86122e+00 9.01271e+01 -1.81020e+01 3.44538e+01 4.12427e+01
6.900e+02 8.12122e-01 3.00000e+00 -2.73748e+01 -3.42288e+01 -6.51690e+01 1.00314e+01 3.08488e+00 8.98086e+00 9.25780e+01 -1.78503e+01 3.58238e+01 4.20949e+01
7.000e+02 7.73502e-01 3.00000e+00 -2.76073e+01 -3.52875e+01 -6.66241e+01 9.57185e+00 4.06275e+00 1.01803e+01 9.49679e+01 -1.76345e+01 3.71408e+01 4.30825e+01
7.100e+02 7.28381e-01 3.00000e+00 -2.78828e+01 -3.62204e+01 -6.82512e+01 9.16985e+00 4.96208e+00 1.15530e+01 9.72382e+01 -1.73529e+01 3.84429e+01 4.41681e+01
7.200e+02 6.94680e-01 3.00000e+00 -2.80498e+01 -3.72368e+01 -7.00707e+01 8.84603e+00 5.90176e+00 1.30751e+01 9.94359e+01 -1.71062e+01 3.98022e+01 4.52249e+01
7.300e+02 6.44185e-01 3.00000e+00 -2.82299e+01 -3.81878e+01 -7.20263e+01 8.41310e+00 6.89004e+00 1.46415e+01 1.01659e+02 -1.69631e+01 4.12685e+01 4.63128e+01
7.400e+02 6.21024e-01 3.00000e+00 -2.81774e+01 -3.91472e+01 -7.38959e+01 8.01426e+00 8.04141e+00 1.62999e+01 1.03745e+02 -1.67217e+01 4.27392e+01 4.74614e+01
7.500e+02 6.21800e-01 3.00000e+00 -2.82554e+01 -4.02205e+01 -7.55302e+01 7.67308e+00 9.06339e+00 1.79517e+01 1.05882e+02 -1.64928e+01 4.42223e+01 4.85581e+01
7.600e+02 6.26500e-01 3.00000e+00 -2.84341e+01 -4.13646e+01 -7.71456e+01 7.37688e+00 9.96843e+00 1.95044e+01 1.07991e+02 -1.61838e+01 4.58997e+01 4.94780e+01
7.700e+02 6.27500e-01 3.00000e+00 -2.85304e+01 -4.24999e+01 -7.87522e+01 6.85894e+00 1.08416e+01 2.10686e+01 1.09949e+02 -1.58284e+01 4.76944e+01 5.04053e+01
7.800e+02 6.26490e-01 3.00000e+00 -2.86479e+01 -4.34773e+01 -8.04281e+01 6.25484e+00 1.16484e+01 2.25996e+01 1.11725e+02 -1.55411e+01 4.96624e+01 5.12338e+01
7.900e+02 6.12280e-01 3.00000e+00 -2.87685e+01 -4.45889e+01 -8.23205e+01 5.72826e+00 1.25019e+01 2.42442e+01 1.13379e+02 -1.52760e+01 5.14135e+01 5.20955e+01
8.000e+02 6.01269e-01 3.00000e+00 -2.88719e+01 -4.57792e+01 -8.40580e+01 5.18298e+00 1.35513e+01 2.61968e+01 1.15150e+02 -1.50148e+01 5.29965e+01 5.28859e+01
8.100e+02 6.09961e-01 3.00000e+00 -2.89136e+01 -4.69425e+01 -8.57080e+01 4.80030e+00 1.45390e+01 2.83457e+01 1.17074e+02 -1.48029e+01 5.46925e+01 5.36569e+01
8.200e+02 6.26332e-01 3.00000e+00 -2.88770e+01 -4.80803e+01 -8.75461e+01 4.48133e+00 1.55703e+01 3.06901e+01 1.19046e+02 -1.44795e+01 5.62202e+01 5.42993e+01
8.300e+02 6.60828e-01 3.00000e+00 -2.87764e+01 -4.91377e+01 -8.94272e+01 4.25700e+00 1.66733e+01 3.31469e+01 1.21082e+02 -1.42255e+01 5.76245e+01 5.48439e+01
8.400e+02 6.80257e-01 3.00000e+00 -2.86642e+01 -5.01988e+01 -9.13189e+01 3.97233e+00 1.77769e+01 3.54830e+01 1.23236e+02 -1.39349e+01 5.90532e+01 5.54079e+01
8.500e+02 6.80341e-01 3.00000e+00 -2.86205e+01 -5.13368e+01 -9.31917e+01 3.68415e+00 1.87341e+01 3.77674e+01 1.25281e+02 -1.35775e+01 6.05613e+01 5.59639e+01
8.600e+02 6.61459e-01 3.00000e+00 -2.85045e+01 -5.26651e+01 -9.50573e+01 3.34803e+00 1.96240e+01 4.00404e+01 1.27408e+02 -1.32379e+01 6.20703e+01 5.65610e+01
8.700e+02 6.40532e-01 3.00000e+00 -2.82785e+01 -5.39361e+01 -9.70404e+01 2.99173e+00 2.06622e+01 4.22448e+01 1.29691e+02 -1.28695e+01 6.36424e+01 5.72193e+01
8.800e+02 6.26908e-01 3.00000e+00 -2.80371e+01 -5.52376e+01 -9.88800e+01 2.70951e+00 2.18166e+01 4.44662e+01 1.31821e+02 -1.24821e+01 6.51168e+01 5.78479e+01
8.900e+02 6.16837e-01 3.00000e+00 -2.76544e+01 -5.64912e+01 -1.00801e+02 2.30052e+00 2.29999e+01 4.66135e+01 1.33951e+02 -1.20467e+01 6.65897e+01 5.84390e+01
9.000e+02 6.17593e-01 3.00000e+00 -2.71332e+01 -5.78062e+01 -1.02792e+02 1.97041e+00 2.43222e+01 4.85102e+01 1.36020e+02 -1.14033e+01 6.79366e+01 5.90055e+01
9.100e+02 6.26240e-01 3.00000e+00 -2.66176e+01 -5.91254e+01 -1.04852e+02 1.45521e+00 2.55857e+01 5.04053e+01 1.38180e+02 -1.07913e+01 6.94211e+01 5.93977e+01
9.200e+02 6.29783e-01 3.00000e+00 -2.61335e+01 -6.04275e+01 -1.06771e+02 9.31872e-01 2.67596e+01 5.22455e+01 1.40225e+02 -1.01281e+01 7.08983e+01 5.95957e+01
9.300e+02 6.28984e-01 3.00000e+00 -2.56790e+01 -6.17945e+01 -1.08521e+02 3.94571e-01 2.81198e+01 5.41293e+01 1.42250e+02 -9.44644e+00 7.24944e+01 5.98878e+01
9.400e+02 6.62739e-01 3.00000e+00 -2.50176e+01 -6.31151e+01 -1.10160e+02 1.04218e-02 2.95921e+01 5.62150e+01 1.44217e+02 -8.79673e+00 7.39222e+01 6.01790e+01
9.500e+02 7.14318e-01 3.00000e+00 -2.44679e+01 -6.42981e+01 -1.11654e+02 -3.45516e-01 3.11367e+01 5.84757e+01 1.46246e+02 -8.16648e+00 7.53834e+01 6.05264e+01
9.600e+02 7.43359e-01 3.00000e+00 -2.38813e+01 -6.55146e+01 -1.13295e+02 -7.10756e-01 3.26458e+01 6.06474e+01 1.48347e+02 -7.62584e+00 7.69700e+01 6.07710e+01
9.700e+02 7.76141e-01 3.00000e+00 -2.32545e+01 -6.66410e+01 -1.14953e+02 -1.13086e+00 3.40948e+01 6.27372e+01 1.50260e+02 -7.09419e+00 7.86891e+01 6.09430e+01
9.800e+02 8.29691e-01 3.00000e+00 -2.26974e+01 -6.77494e+01 -1.16467e+02 -1.51962e+00 3.54265e+01 6.47733e+01 1.52156e+02 -6.55069e+00 8.04921e+01 6.12320e+01
9.900e+02 8.67923e-01 3.00000e+00 -2.21868e+01 -6.88614e+01 -1.17878e+02 -1.82272e+00 3.65870e+01 6.68787e+01 1.54180e+02 -6.00429e+00 8.24469e+01 6.14369e+01
1.000e+03 8.90924e-01 3.00000e+00 -2.15837e+01 -6.98366e+01 -1.19230e+02 -2.02739e+00 3.77654e+01 6.88203e+01 1.56325e+02 -5.48227e+00 8.43602e+01 6.16908e+01


==> figs/error_1st_integral_std.txt <==
0.000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
1.000e+01 1.92585e-01 1.75930e-01 1.60000e-01 7.30844e-02 3.16228e-03
2.000e+01 3.99929e-01 3.80944e-01 3.20000e-01 2.06637e-01 4.47214e-03
3.000e+01 6.33645e-01 6.11966e-01 4.80000e-01 3.79568e-01 5.47723e-03
4.000e+01 8.86615e-01 8.66661e-01 6.40000e-01 5.84347e-01 6.32456e-03
5.000e+01 1.16684e+00 1.14320e+00 8.00000e-01 8.16619e-01 7.07107e-03
6.000e+01 1.47355e+00 1.44012e+00 9.60000e-01 1.07345e+00 7.74597e-03
7.000e+01 1.78877e+00 1.75619e+00 1.12000e+00 1.35267e+00 8.36660e-03
8.000e+01 2.11696e+00 2.09037e+00 1.28000e+00 1.65263e+00 8.94427e-03
9.000e+01 2.46469e+00 2.44179e+00 1.44000e+00 1.97197e+00 9.48683e-03
1.000e+02 2.82055e+00 2.80967e+00 1.60000e+00 2.30957e+00 1.00000e-02
1.100e+02 3.16793e+00 3.19333e+00 1.76000e+00 2.66451e+00 1.04881e-02
1.200e+02 3.54362e+00 3.59217e+00 1.92000e+00 3.03598e+00 1.09545e-02
1.300e+02 3.95419e+00 4.00565e+00 2.08000e+00 3.42326e+00 1.14018e-02
1.400e+02 4.40104e+00 4.43328e+00 2.24000e+00 3.82573e+00 1.18322e-02
1.500e+02 4.85117e+00 4.87462e+00 2.40000e+00 4.24285e+00 1.22474e-02
1.600e+02 5.30404e+00 5.32927e+00 2.56000e+00 4.67412e+00 1.26491e-02
1.700e+02 5.74888e+00 5.79686e+00 2.72000e+00 5.11908e+00 1.30384e-02
1.800e+02 6.21931e+00 6.27704e+00 2.88000e+00 5.57733e+00 1.34164e-02
1.900e+02 6.73219e+00 6.76949e+00 3.04000e+00 6.04849e+00 1.37840e-02
2.000e+02 7.26364e+00 7.27393e+00 3.20000e+00 6.53222e+00 1.41421e-02
2.100e+02 7.80475e+00 7.79008e+00 3.36000e+00 7.02820e+00 1.44914e-02
2.200e+02 8.34877e+00 8.31768e+00 3.52000e+00 7.53613e+00 1.48324e-02
2.300e+02 8.90756e+00 8.85650e+00 3.68000e+00 8.05574e+00 1.51658e-02
2.400e+02 9.51258e+00 9.40630e+00 3.84000e+00 8.58677e+00 1.54919e-02
2.500e+02 1.01365e+01 9.96687e+00 4.00000e+00 9.12898e+00 1.58114e-02
2.600e+02 1.07474e+01 1.05380e+01 4.16000e+00 9.68215e+00 1.61245e-02
2.700e+02 1.13728e+01 1.11196e+01 4.32000e+00 1.02461e+01 1.64317e-02
2.800e+02 1.20128e+01 1.17113e+01 4.48000e+00 1.08205e+01 1.67332e-02
2.900e+02 1.26816e+01 1.23131e+01 4.64000e+00 1.14053e+01 1.70294e-02
3.000e+02 1.33627e+01 1.29247e+01 4.80000e+00 1.20003e+01 1.73205e-02
3.100e+02 1.40513e+01 1.35460e+01 4.96000e+00 1.26053e+01 1.76068e-02
3.200e+02 1.47685e+01 1.41769e+01 5.12000e+00 1.32201e+01 1.78885e-02
3.300e+02 1.55145e+01 1.48173e+01 5.28000e+00 1.38446e+01 1.81659e-02
3.400e+02 1.62665e+01 1.54669e+01 5.44000e+00 1.44786e+01 1.84391e-02
3.500e+02 1.70175e+01 1.61257e+01 5.60000e+00 1.51221e+01 1.87083e-02
3.600e+02 1.77381e+01 1.67935e+01 5.76000e+00 1.57747e+01 1.89737e-02
3.700e+02 1.84563e+01 1.74702e+01 5.92000e+00 1.64366e+01 1.92354e-02
3.800e+02 1.91923e+01 1.81557e+01 6.08000e+00 1.71074e+01 1.94936e-02
3.900e+02 1.99351e+01 1.88499e+01 6.24000e+00 1.77871e+01 1.97484e-02
4.000e+02 2.06610e+01 1.95527e+01 6.40000e+00 1.84756e+01 2.00000e-02
4.100e+02 2.13659e+01 2.02639e+01 6.56000e+00 1.91727e+01 2.02485e-02
4.200e+02 2.20852e+01 2.09835e+01 6.72000e+00 1.98784e+01 2.04939e-02
4.300e+02 2.28125e+01 2.17114e+01 6.88000e+00 2.05925e+01 2.07364e-02
4.400e+02 2.35619e+01 2.24475e+01 7.04000e+00 2.13150e+01 2.09762e-02
4.500e+02 2.43094e+01 2.31917e+01 7.20000e+00 2.20458e+01 2.12132e-02
4.600e+02 2.50630e+01 2.39439e+01 7.36000e+00 2.27847e+01 2.14476e-02
4.700e+02 2.58289e+01 2.47041e+01 7.52000e+00 2.35317e+01 2.16795e-02
4.800e+02 2.65878e+01 2.54720e+01 7.68000e+00 2.42867e+01 2.19089e-02
4.900e+02 2.73436e+01 2.62478e+01 7.84000e+00 2.50496e+01 2.21359e-02
5.000e+02 2.81392e+01 2.70312e+01 8.00000e+00 2.58203e+01 2.23607e-02
5.100e+02 2.89423e+01 2.78223e+01 8.16000e+00 2.65987e+01 2.25832e-02
5.200e+02 2.97571e+01 2.86209e+01 8.32000e+00 2.73849e+01 2.28035e-02
5.300e+02 3.05629e+01 2.94269e+01 8.48000e+00 2.81786e+01 2.30217e-02
5.400e+02 3.13520e+01 3.02404e+01 8.64000e+00 2.89798e+01 2.32379e-02
5.500e+02 3.21618e+01 3.10612e+01 8.80000e+00 2.97885e+01 2.34521e-02
5.600e+02 3.29703e+01 3.18893e+01 8.96000e+00 3.06046e+01 2.36643e-02
5.700e+02 3.37918e+01 3.27246e+01 9.12000e+00 3.14280e+01 2.38747e-02
5.800e+02 3.46363e+01 3.35670e+01 9.28000e+00 3.22587e+01 2.40832e-02
5.900e+02 3.54648e+01 3.44165e+01 9.44000e+00 3.30966e+01 2.42899e-02
6.000e+02 3.62747e+01 3.52731e+01 9.60000e+00 3.39415e+01 2.44949e-02
6.100e+02 3.70852e+01 3.61366e+01 9.76000e+00 3.47936e+01 2.46982e-02
6.200e+02 3.78977e+01 3.70070e+01 9.92000e+00 3.56527e+01 2.48998e-02
6.300e+02 3.87123e+01 3.78843e+01 1.00800e+01 3.65187e+01 2.50998e-02
6.400e+02 3.95442e+01 3.87684e+01 1.02400e+01 3.73916e+01 2.52982e-02
6.500e+02 4.03806e+01 3.96593e+01 1.04000e+01 3.82714e+01 2.54951e-02
6.600e+02 4.12198e+01 4.05569e+01 1.05600e+01 3.91580e+01 2.56905e-02
6.700e+02 4.20705e+01 4.14611e+01 1.07200e+01 4.00513e+01 2.58844e-02
6.800e+02 4.29315e+01 4.23720e+01 1.08800e+01 4.09513e+01 2.60768e-02
6.900e+02 4.38030e+01 4.32894e+01 1.10400e+01 4.18579e+01 2.62679e-02
7.000e+02 4.46954e+01 4.42133e+01 1.12000e+01 4.27712e+01 2.64575e-02
7.100e+02 4.56080e+01 4.51437e+01 1.13600e+01 4.36909e+01 2.66458e-02
7.200e+02 4.65273e+01 4.60805e+01 1.15200e+01 4.46172e+01 2.68328e-02
7.300e+02 4.74483e+01 4.70236e+01 1.16800e+01 4.55500e+01 2.70185e-02
7.400e+02 4.83553e+01 4.79732e+01 1.18400e+01 4.64891e+01 2.72029e-02
7.500e+02 4.92615e+01 4.89290e+01 1.20000e+01 4.74346e+01 2.73861e-02
7.600e+02 5.01640e+01 4.98911e+01 1.21600e+01 4.83865e+01 2.75681e-02
7.700e+02 5.10544e+01 5.08593e+01 1.23200e+01 4.93446e+01 2.77489e-02
7.800e+02 5.19332e+01 5.18338e+01 1.24800e+01 5.03090e+01 2.79285e-02
7.900e+02 5.27992e+01 5.28144e+01 1.26400e+01 5.12795e+01 2.81069e-02
8.000e+02 5.36790e+01 5.38011e+01 1.28000e+01 5.22563e+01 2.82843e-02
8.100e+02 5.45796e+01 5.47939e+01 1.29600e+01 5.32391e+01 2.84605e-02
8.200e+02 5.54855e+01 5.57926e+01 1.31200e+01 5.42281e+01 2.86356e-02
8.300e+02 5.63992e+01 5.67974e+01 1.32800e+01 5.52231e+01 2.88097e-02
8.400e+02 5.73324e+01 5.78081e+01 1.34400e+01 5.62241e+01 2.89828e-02
8.500e+02 5.82762e+01 5.88248e+01 1.36000e+01 5.72310e+01 2.91548e-02
8.600e+02 5.92535e+01 5.98473e+01 1.37600e+01 5.82440e+01 2.93258e-02
8.700e+02 6.02515e+01 6.08756e+01 1.39200e+01 5.92628e+01 2.94958e-02
8.800e+02 6.12343e+01 6.19098e+01 1.40800e+01 6.02875e+01 2.96648e-02
8.900e+02 6.22352e+01 6.29498e+01 1.42400e+01 6.13180e+01 2.98329e-02
9.000e+02 6.32415e+01 6.39955e+01 1.44000e+01 6.23543e+01 3.00000e-02
9.100e+02 6.42719e+01 6.50470e+01 1.45600e+01 6.33965e+01 3.01662e-02
9.200e+02 6.53100e+01 6.61041e+01 1.47200e+01 6.44443e+01 3.03315e-02
9.300e+02 6.63512e+01 6.71669e+01 1.48800e+01 6.54979e+01 3.04959e-02
9.400e+02 6.73843e+01 6.82353e+01 1.50400e+01 6.65571e+01 3.06594e-02
9.500e+02 6.84176e+01 6.93093e+01 1.52000e+01 6.76220e+01 3.08221e-02
9.600e+02 6.94666e+01 7.03889e+01 1.53600e+01 6.86925e+01 3.09839e-02
9.700e+02 7.05012e+01 7.14740e+01 1.55200e+01 6.97687e+01 3.11448e-02
9.800e+02 7.15367e+01 7.25647e+01 1.56800e+01 7.08503e+01 3.13050e-02
9.900e+02 7.26054e+01 7.36608e+01 1.58400e+01 7.19375e+01 3.14643e-02
1.000e+03 7.36794e+01 7.47624e+01 1.60000e+01 7.30302e+01 3.16228e-02


==> figs/error_2nd_integral_mean.txt <==
0.000e+00 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04 1.50000e-04
1.000e+01 3.14536e-03 3.15000e-03 3.12826e-03 3.04988e-03 3.05230e-03 3.13820e-03 3.13278e-03 3.17482e-03 3.23876e-03 3.23788e-03 3.32809e-03 3.14333e-03
2.000e+01 6.14891e-03 6.15000e-03 6.00180e-03 5.93814e-03 5.79255e-03 6.01173e-03 6.12363e-03 6.28827e-03 6.50148e-03 6.54290e-03 6.93647e-03 6.20483e-03
3.000e+01 9.15046e-03 9.15000e-03 8.78483e-03 8.85876e-03 8.21675e-03 8.57301e-03 9.14954e-03 9.46845e-03 1.00523e-02 9.90032e-03 1.08678e-02 9.36048e-03
4.000e+01 1.21258e-02 1.21500e-02 1.15026e-02 1.19082e-02 1.00792e-02 1.07834e-02 1.23187e-02 1.26410e-02 1.38522e-02 1.32808e-02 1.49474e-02 1.25662e-02
5.000e+01 1.50760e-02 1.51500e-02 1.40513e-02 1.50617e-02 1.13123e-02 1.28034e-02 1.56954e-02 1.58665e-02 1.79459e-02 1.66718e-02 1.91497e-02 1.57200e-02
6.000e+01 1.79955e-02 1.81500e-02 1.64438e-02 1.83001e-02 1.19138e-02 1.47362e-02 1.92267e-02 1.91491e-02 2.23488e-02 1.98590e-02 2.34622e-02 1.89246e-02
7.000e+01 2.08905e-02 2.11500e-02 1.87941e-02 2.14763e-02 1.17651e-02 1.65632e-02 2.29674e-02 2.24404e-02 2.70572e-02 2.26593e-02 2.79971e-02 2.22961e-02
8.000e+01 2.37776e-02 2.41500e-02 2.10289e-02 2.44162e-02 1.07350e-02 1.82347e-02 2.68828e-02 2.56753e-02 3.21380e-02 2.50423e-02 3.27065e-02 2.59981e-02
9.000e+01 2.66397e-02 2.71500e-02 2.31581e-02 2.70696e-02 8.73139e-03 1.97013e-02 3.09714e-02 2.88293e-02 3.75256e-02 2.70064e-02 3.74830e-02 3.01074e-02
1.000e+02 2.94507e-02 3.01500e-02 2.51423e-02 2.94753e-02 5.77660e-03 2.11257e-02 3.51448e-02 3.19098e-02 4.30854e-02 2.86133e-02 4.22616e-02 3.44922e-02
1.100e+02 3.22207e-02 3.31500e-02 2.69842e-02 3.16245e-02 2.00039e-03 2.26962e-02 3.91748e-02 3.50165e-02 4.87267e-02 2.98442e-02 4.70144e-02 3.89787e-02
1.200e+02 3.49719e-02 3.61500e-02 2.86419e-02 3.36579e-02 -2.50198e-03 2.44943e-02 4.29459e-02 3.81423e-02 5.44788e-02 3.06408e-02 5.17579e-02 4.35340e-02
1.300e+02 3.77175e-02 3.91500e-02 3.00647e-02 3.56328e-02 -7.69010e-03 2.64417e-02 4.64348e-02 4.13425e-02 6.04347e-02 3.09451e-02 5.65953e-02 4.80832e-02
1.400e+02 4.04673e-02 4.21500e-02 3.12135e-02 3.75941e-02 -1.36159e-02 2.86206e-02 4.95990e-02 4.46428e-02 6.68064e-02 3.06933e-02 6.15394e-02 5.27302e-02
1.500e+02 4.32330e-02 4.51500e-02 3.20822e-02 3.94160e-02 -2.03343e-02 3.11110e-02 5.23134e-02 4.80082e-02 7.36445e-02 2.98792e-02 6.66287e-02 5.74811e-02
1.600e+02 4.60172e-02 4.81500e-02 3.26862e-02 4.11160e-02 -2.77398e-02 3.38444e-02 5.44755e-02 5.15032e-02 8.10937e-02 2.83134e-02 7.18768e-02 6.24121e-02
1.700e+02 4.88096e-02 5.11500e-02 3.30068e-02 4.26233e-02 -3.57909e-02 3.66196e-02 5.59548e-02 5.49950e-02 8.92272e-02 2.59255e-02 7.73089e-02 6.75730e-02
1.800e+02 5.15977e-02 5.41500e-02 3.30608e-02 4.38996e-02 -4.43734e-02 3.93534e-02 5.67216e-02 5.83686e-02 9.79661e-02 2.26903e-02 8.28689e-02 7.30764e-02
1.900e+02 5.43829e-02 5.71500e-02 3.27846e-02 4.49428e-02 -5.36046e-02 4.21096e-02 5.68907e-02 6.16597e-02 1.07344e-01 1.86670e-02 8.86433e-02 7.90081e-02
2.000e+02 5.71753e-02 6.01500e-02 3.21244e-02 4.58835e-02 -6.34894e-02 4.49292e-02 5.65090e-02 6.48474e-02 1.17446e-01 1.38478e-02 9.47310e-02 8.54135e-02
2.100e+02 5.99720e-02 6.31500e-02 3.09959e-02 4.68529e-02 -7.39757e-02 4.77547e-02 5.57403e-02 6.78783e-02 1.28311e-01 8.27245e-03 1.01212e-01 9.23657e-02
2.200e+02 6.27743e-02 6.61500e-02 2.93112e-02 4.78805e-02 -8.52486e-02 5.05071e-02 5.46395e-02 7.08396e-02 1.39865e-01 1.90090e-03 1.08072e-01 9.99384e-02
2.300e+02 6.55570e-02 6.91500e-02 2.69416e-02 4.87950e-02 -9.74368e-02 5.31762e-02 5.31425e-02 7.37340e-02 1.52063e-01 -5.22361e-03 1.15289e-01 1.08118e-01
2.400e+02 6.82980e-02 7.21500e-02 2.38490e-02 4.95174e-02 -1.10528e-01 5.58115e-02 5.12157e-02 7.63830e-02 1.64968e-01 -1.30370e-02 1.22779e-01 1.17014e-01
2.500e+02 7.09684e-02 7.51500e-02 1.99877e-02 4.99258e-02 -1.24617e-01 5.83889e-02 4.89040e-02 7.88049e-02 1.78727e-01 -2.15565e-02 1.30582e-01 1.26793e-01
2.600e+02 7.35652e-02 7.81500e-02 1.53918e-02 5.00334e-02 -1.39714e-01 6.09501e-02 4.62231e-02 8.10515e-02 1.93485e-01 -3.07760e-02 1.38834e-01 1.37367e-01
2.700e+02 7.61037e-02 8.11500e-02 1.00881e-02 4.97764e-02 -1.55692e-01 6.37828e-02 4.31421e-02 8.31347e-02 2.09302e-01 -4.07149e-02 1.47577e-01 1.48691e-01
2.800e+02 7.86046e-02 8.41500e-02 4.03734e-03 4.91454e-02 -1.72424e-01 6.69937e-02 3.97399e-02 8.50391e-02 2.26147e-01 -5.13667e-02 1.56808e-01 1.60813e-01
2.900e+02 8.10608e-02 8.71500e-02 -2.94717e-03 4.81611e-02 -1.90013e-01 7.06450e-02 3.61456e-02 8.66822e-02 2.44052e-01 -6.28995e-02 1.66562e-01 1.73696e-01
3.000e+02 8.34787e-02 9.01500e-02 -1.09045e-02 4.66514e-02 -2.08472e-01 7.49170e-02 3.23554e-02 8.80399e-02 2.63114e-01 -7.52924e-02 1.76915e-01 1.87199e-01
3.100e+02 8.58667e-02 9.31500e-02 -1.97892e-02 4.45531e-02 -2.27712e-01 7.98291e-02 2.83964e-02 8.89954e-02 2.83319e-01 -8.84360e-02 1.87892e-01 2.01139e-01
3.200e+02 8.82172e-02 9.61500e-02 -2.96019e-02 4.17750e-02 -2.47551e-01 8.52900e-02 2.44301e-02 8.96434e-02 3.04637e-01 -1.02150e-01 1.99392e-01 2.15439e-01
3.300e+02 9.05340e-02 9.91500e-02 -4.02519e-02 3.81974e-02 -2.67918e-01 9.12803e-02 2.05093e-02 9.00622e-02 3.27069e-01 -1.16375e-01 2.11534e-01 2.30017e-01
3.400e+02 9.28083e-02 1.02150e-01 -5.17035e-02 3.37178e-02 -2.88821e-01 9.78158e-02 1.66425e-02 9.02330e-02 3.50911e-01 -1.31077e-01 2.24393e-01 2.44839e-01
3.500e+02 9.50460e-02 1.05150e-01 -6.37970e-02 2.82213e-02 -3.10273e-01 1.04985e-01 1.28346e-02 9.01668e-02 3.76386e-01 -1.46161e-01 2.38048e-01 2.59947e-01
3.600e+02 9.72418e-02 1.08150e-01 -7.63816e-02 2.16889e-02 -3.32330e-01 1.12822e-01 9.05191e-03 8.99221e-02 4.03490e-01 -1.61390e-01 2.52390e-01 2.75306e-01
3.700e+02 9.93918e-02 1.11150e-01 -8.94726e-02 1.42640e-02 -3.55021e-01 1.21301e-01 5.36105e-03 8.94733e-02 4.32150e-01 -1.76581e-01 2.67249e-01 2.90897e-01
3.800e+02 1.01504e-01 1.14150e-01 -1.03128e-01 6.00209e-03 -3.78365e-01 1.30423e-01 1.71493e-03 8.89336e-02 4.62397e-01 -1.91778e-01 2.82626e-01 3.06781e-01
3.900e+02 1.03560e-01 1.17150e-01 -1.17441e-01 -3.07568e-03 -4.02492e-01 1.40332e-01 -1.78789e-03 8.82657e-02 4.94092e-01 -2.07043e-01 2.98445e-01 3.22943e-01
4.000e+02 1.05551e-01 1.20150e-01 -1.32450e-01 -1.27720e-02 -4.27422e-01 1.51036e-01 -5.00395e-03 8.74732e-02 5.27212e-01 -2.22391e-01 3.14718e-01 3.39419e-01
4.100e+02 1.07481e-01 1.23150e-01 -1.48205e-01 -2.29771e-02 -4.53203e-01 1.62426e-01 -8.17796e-03 8.66530e-02 5.61670e-01 -2.37721e-01 3.31427e-01 3.56231e-01
4.200e+02 1.09367e-01 1.26150e-01 -1.64769e-01 -3.37498e-02 -4.79744e-01 1.74483e-01 -1.15056e-02 8.57510e-02 5.97409e-01 -2.53076e-01 3.48407e-01 3.73417e-01
4.300e+02 1.11214e-01 1.29150e-01 -1.82151e-01 -4.51682e-02 -5.07079e-01 1.87169e-01 -1.50523e-02 8.46980e-02 6.34412e-01 -2.68605e-01 3.65706e-01 3.91116e-01
4.400e+02 1.13024e-01 1.32150e-01 -2.00314e-01 -5.72394e-02 -5.35310e-01 2.00432e-01 -1.87516e-02 8.36093e-02 6.72667e-01 -2.84214e-01 3.83335e-01 4.09427e-01
4.500e+02 1.14824e-01 1.35150e-01 -2.19102e-01 -6.99330e-02 -5.64517e-01 2.14158e-01 -2.25046e-02 8.25914e-02 7.12281e-01 -2.99856e-01 4.01368e-01 4.28481e-01
4.600e+02 1.16611e-01 1.38150e-01 -2.38449e-01 -8.31865e-02 -5.94705e-01 2.28325e-01 -2.63332e-02 8.17293e-02 7.53390e-01 -3.15611e-01 4.19858e-01 4.48288e-01
4.700e+02 1.18386e-01 1.41150e-01 -2.58381e-01 -9.69811e-02 -6.25998e-01 2.42963e-01 -3.01941e-02 8.10380e-02 7.96282e-01 -3.31568e-01 4.38885e-01 4.68929e-01
4.800e+02 1.20140e-01 1.44150e-01 -2.78867e-01 -1.11430e-01 -6.58489e-01 2.57947e-01 -3.41150e-02 8.05441e-02 8.41081e-01 -3.47665e-01 4.58514e-01 4.90448e-01
4.900e+02 1.21870e-01 1.47150e-01 -2.99826e-01 -1.26580e-01 -6.92215e-01 2.73270e-01 -3.81782e-02 8.02753e-02 8.87716e-01 -3.63795e-01 4.78807e-01 5.12937e-01
5.000e+02 1.23583e-01 1.50150e-01 -3.21190e-01 -1.42373e-01 -7.27358e-01 2.88935e-01 -4.23935e-02 8.01189e-02 9.36233e-01 -3.79859e-01 4.99804e-01 5.36461e-01
5.100e+02 1.25279e-01 1.53150e-01 -3.43015e-01 -1.58749e-01 -7.64001e-01 3.04899e-01 -4.67273e-02 8.01413e-02 9.86690e-01 -3.95844e-01 5.21365e-01 5.61027e-01
5.200e+02 1.26938e-01 1.56150e-01 -3.65159e-01 -1.75685e-01 -8.02152e-01 3.21144e-01 -5.11877e-02 8.03205e-02 1.03908e+00 -4.11756e-01 5.43423e-01 5.86512e-01
5.300e+02 1.28556e-01 1.59150e-01 -3.87496e-01 -1.93291e-01 -8.41911e-01 3.37574e-01 -5.56825e-02 8.06670e-02 1.09349e+00 -4.27653e-01 5.65911e-01 6.12840e-01
5.400e+02 1.30136e-01 1.62150e-01 -4.10002e-01 -2.11731e-01 -8.83331e-01 3.54078e-01 -6.00627e-02 8.12322e-02 1.14988e+00 -4.43541e-01 5.88818e-01 6.40043e-01
5.500e+02 1.31655e-01 1.65150e-01 -4.32789e-01 -2.31215e-01 -9.26432e-01 3.70634e-01 -6.43786e-02 8.21151e-02 1.20824e+00 -4.59618e-01 6.12183e-01 6.68069e-01
5.600e+02 1.33123e-01 1.68150e-01 -4.55992e-01 -2.51811e-01 -9.71327e-01 3.87132e-01 -6.86834e-02 8.34843e-02 1.26859e+00 -4.75949e-01 6.36010e-01 6.96962e-01
5.700e+02 1.34542e-01 1.71150e-01 -4.79573e-01 -2.73714e-01 -1.01794e+00 4.03457e-01 -7.29089e-02 8.54167e-02 1.33103e+00 -4.92420e-01 6.60251e-01 7.26888e-01
5.800e+02 1.35907e-01 1.74150e-01 -5.03454e-01 -2.97012e-01 -1.06628e+00 4.19526e-01 -7.69070e-02 8.78349e-02 1.39565e+00 -5.09020e-01 6.85058e-01 7.57863e-01
5.900e+02 1.37226e-01 1.77150e-01 -5.27688e-01 -3.21653e-01 -1.11635e+00 4.35254e-01 -8.06400e-02 9.05349e-02 1.46259e+00 -5.25828e-01 7.10591e-01 7.89802e-01
6.000e+02 1.38502e-01 1.80150e-01 -5.52260e-01 -3.47637e-01 -1.16796e+00 4.50560e-01 -8.40359e-02 9.34973e-02 1.53191e+00 -5.42830e-01 7.36892e-01 8.22707e-01
6.100e+02 1.39736e-01 1.83150e-01 -5.77147e-01 -3.74743e-01 -1.22100e+00 4.65347e-01 -8.71132e-02 9.67891e-02 1.60366e+00 -5.60011e-01 7.63901e-01 8.56705e-01
6.200e+02 1.40921e-01 1.86150e-01 -6.02291e-01 -4.02795e-01 -1.27546e+00 4.79476e-01 -8.97759e-02 1.00302e-01 1.67778e+00 -5.77324e-01 7.91667e-01 8.91853e-01
6.300e+02 1.42076e-01 1.89150e-01 -6.27679e-01 -4.31530e-01 -1.33122e+00 4.92950e-01 -9.19156e-02 1.04181e-01 1.75431e+00 -5.94835e-01 8.20179e-01 9.28015e-01
6.400e+02 1.43199e-01 1.92150e-01 -6.53300e-01 -4.60869e-01 -1.38825e+00 5.05957e-01 -9.34665e-02 1.08498e-01 1.83334e+00 -6.12689e-01 8.49570e-01 9.65080e-01
6.500e+02 1.44268e-01 1.95150e-01 -6.79226e-01 -4.90904e-01 -1.44668e+00 5.18491e-01 -9.43101e-02 1.13398e-01 1.91483e+00 -6.30758e-01 8.79957e-01 1.00307e+00
6.600e+02 1.45260e-01 1.98150e-01 -7.05539e-01 -5.21743e-01 -1.50671e+00 5.30483e-01 -9.43077e-02 1.18955e-01 1.99872e+00 -6.48969e-01 9.11304e-01 1.04207e+00
6.700e+02 1.46187e-01 2.01150e-01 -7.32205e-01 -5.53470e-01 -1.56832e+00 5.41923e-01 -9.34443e-02 1.25314e-01 2.08516e+00 -6.67188e-01 9.43692e-01 1.08199e+00
6.800e+02 1.47062e-01 2.04150e-01 -7.59169e-01 -5.86081e-01 -1.63141e+00 5.52778e-01 -9.17416e-02 1.32622e-01 2.17408e+00 -6.85373e-01 9.77402e-01 1.12278e+00
6.900e+02 1.47896e-01 2.07150e-01 -7.86418e-01 -6.19752e-01 -1.69587e+00 5.63034e-01 -8.91261e-02 1.41041e-01 2.26543e+00 -7.03365e-01 1.01256e+00 1.16445e+00
7.000e+02 1.48691e-01 2.10150e-01 -8.13912e-01 -6.54505e-01 -1.76175e+00 5.72835e-01 -8.55467e-02 1.50613e-01 2.35922e+00 -7.21082e-01 1.04906e+00 1.20702e+00
7.100e+02 1.49442e-01 2.13150e-01 -8.41660e-01 -6.90265e-01 -1.82917e+00 5.82197e-01 -8.10219e-02 1.61480e-01 2.45532e+00 -7.38590e-01 1.08686e+00 1.25065e+00
7.200e+02 1.50151e-01 2.16150e-01 -8.69641e-01 -7.26994e-01 -1.89833e+00 5.91198e-01 -7.55967e-02 1.73780e-01 2.55366e+00 -7.55811e-01 1.12597e+00 1.29534e+00
7.300e+02 1.50821e-01 2.19150e-01 -8.97782e-01 -7.64707e-01 -1.96937e+00 5.99833e-01 -6.92266e-02 1.87635e-01 2.65421e+00 -7.72850e-01 1.16651e+00 1.34111e+00
7.400e+02 1.51451e-01 2.22150e-01 -9.26001e-01 -8.03360e-01 -2.04235e+00 6.08048e-01 -6.17496e-02 2.03099e-01 2.75692e+00 -7.89678e-01 1.20852e+00 1.38800e+00
7.500e+02 1.52072e-01 2.25150e-01 -9.54199e-01 -8.43028e-01 -2.11707e+00 6.15883e-01 -5.31947e-02 2.20231e-01 2.86174e+00 -8.06290e-01 1.25198e+00 1.43602e+00
7.600e+02 1.52695e-01 2.28150e-01 -9.82540e-01 -8.83831e-01 -2.19342e+00 6.23412e-01 -4.36701e-02 2.38976e-01 2.96868e+00 -8.22634e-01 1.29703e+00 1.48504e+00
7.700e+02 1.53323e-01 2.31150e-01 -1.01104e+00 -9.25769e-01 -2.27136e+00 6.30553e-01 -3.32541e-02 2.59268e-01 3.07767e+00 -8.38634e-01 1.34382e+00 1.53498e+00
7.800e+02 1.53951e-01 2.34150e-01 -1.03962e+00 -9.68763e-01 -2.35094e+00 6.37103e-01 -2.20057e-02 2.81105e-01 3.18852e+00 -8.54321e-01 1.39251e+00 1.58580e+00
7.900e+02 1.54571e-01 2.37150e-01 -1.06833e+00 -1.01279e+00 -2.43232e+00 6.43108e-01 -9.94168e-03 3.04502e-01 3.30106e+00 -8.69732e-01 1.44307e+00 1.63748e+00
8.000e+02 1.55175e-01 2.40150e-01 -1.09714e+00 -1.05797e+00 -2.51554e+00 6.48554e-01 3.08580e-03 3.29709e-01 3.41532e+00 -8.84872e-01 1.49527e+00 1.68996e+00
8.100e+02 1.55780e-01 2.43150e-01 -1.12604e+00 -1.10434e+00 -2.60041e+00 6.53548e-01 1.71239e-02 3.56971e-01 3.53141e+00 -8.99787e-01 1.54913e+00 1.74325e+00
8.200e+02 1.56398e-01 2.46150e-01 -1.15495e+00 -1.15186e+00 -2.68703e+00 6.58163e-01 3.21940e-02 3.86479e-01 3.64948e+00 -9.14421e-01 1.60460e+00 1.79724e+00
8.300e+02 1.57041e-01 2.49150e-01 -1.18378e+00 -1.20047e+00 -2.77552e+00 6.62545e-01 4.83026e-02 4.18391e-01 3.76953e+00 -9.28776e-01 1.66153e+00 1.85182e+00
8.400e+02 1.57713e-01 2.52150e-01 -1.21250e+00 -1.25014e+00 -2.86590e+00 6.66651e-01 6.55414e-02 4.52730e-01 3.89167e+00 -9.42867e-01 1.71985e+00 1.90692e+00
8.500e+02 1.58393e-01 2.55150e-01 -1.24113e+00 -1.30090e+00 -2.95814e+00 6.70497e-01 8.37983e-02 4.89350e-01 4.01594e+00 -9.56615e-01 1.77965e+00 1.96262e+00
8.600e+02 1.59067e-01 2.58150e-01 -1.26971e+00 -1.35290e+00 -3.05226e+00 6.74019e-01 1.02981e-01 5.28268e-01 4.14226e+00 -9.70016e-01 1.84098e+00 2.01887e+00
8.700e+02 1.59717e-01 2.61150e-01 -1.29810e+00 -1.40619e+00 -3.14831e+00 6.77181e-01 1.23102e-01 5.69406e-01 4.27081e+00 -9.83090e-01 1.90385e+00 2.07575e+00
8.800e+02 1.60352e-01 2.64150e-01 -1.32626e+00 -1.46078e+00 -3.24628e+00 6.80042e-01 1.44340e-01 6.12766e-01 4.40158e+00 -9.95754e-01 1.96823e+00 2.13329e+00
8.900e+02 1.60973e-01 2.67150e-01 -1.35412e+00 -1.51665e+00 -3.34611e+00 6.82551e-01 1.66742e-01 6.58327e-01 4.53448e+00 -1.00805e+00 2.03409e+00 2.19143e+00
9.000e+02 1.61590e-01 2.70150e-01 -1.38151e+00 -1.57381e+00 -3.44791e+00 6.84684e-01 1.90401e-01 7.05886e-01 4.66948e+00 -1.01976e+00 2.10136e+00 2.25017e+00
9.100e+02 1.62211e-01 2.73150e-01 -1.40838e+00 -1.63228e+00 -3.55173e+00 6.86416e-01 2.15358e-01 7.55351e-01 4.80657e+00 -1.03085e+00 2.17003e+00 2.30939e+00
9.200e+02 1.62841e-01 2.76150e-01 -1.43475e+00 -1.69204e+00 -3.65757e+00 6.87622e-01 2.41538e-01 8.06674e-01 4.94578e+00 -1.04130e+00 2.24018e+00 2.36888e+00
9.300e+02 1.63469e-01 2.79150e-01 -1.46068e+00 -1.75315e+00 -3.76523e+00 6.88272e-01 2.68960e-01 8.59844e-01 5.08702e+00 -1.05110e+00 2.31189e+00 2.42862e+00
9.400e+02 1.64113e-01 2.82150e-01 -1.48603e+00 -1.81561e+00 -3.87459e+00 6.88461e-01 2.97800e-01 9.14994e-01 5.23027e+00 -1.06020e+00 2.38510e+00 2.48865e+00
9.500e+02 1.64801e-01 2.85150e-01 -1.51077e+00 -1.87932e+00 -3.98548e+00 6.88299e-01 3.28156e-01 9.72338e-01 5.37548e+00 -1.06868e+00 2.45975e+00 2.54900e+00
9.600e+02 1.65533e-01 2.88150e-01 -1.53495e+00 -1.94422e+00 -4.09795e+00 6.87775e-01 3.60052e-01 1.03190e+00 5.52280e+00 -1.07657e+00 2.53591e+00 2.60967e+00
9.700e+02 1.66290e-01 2.91150e-01 -1.55851e+00 -2.01030e+00 -4.21209e+00 6.86865e-01 3.93433e-01 1.09360e+00 5.67210e+00 -1.08394e+00 2.61373e+00 2.67051e+00
9.800e+02 1.67091e-01 2.94150e-01 -1.58148e+00 -2.07748e+00 -4.32782e+00 6.85526e-01 4.28203e-01 1.15735e+00 5.82330e+00 -1.09076e+00 2.69331e+00 2.73158e+00
9.900e+02 1.67942e-01 2.97150e-01 -1.60393e+00 -2.14581e+00 -4.44500e+00 6.83841e-01 4.64218e-01 1.22320e+00 5.97645e+00 -1.09705e+00 2.77477e+00 2.79293e+00
1.000e+03 1.68824e-01 3.00150e-01 -1.62581e+00 -2.21518e+00 -4.56356e+00 6.81917e-01 5.01399e-01 1.29105e+00 6.13171e+00 -1.10279e+00 2.85819e+00 2.85450e+00


==> figs/error_2nd_integral_std.txt <==
0.000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00 0.00000e+00
1.000e+01 9.30746e-05 8.48725e-05 8.00000e-05 2.82843e-05 1.82711e-06
2.000e+01 3.84447e-04 3.57808e-04 3.20000e-04 1.60000e-04 5.16591e-06
3.000e+01 8.91088e-04 8.44328e-04 7.20000e-04 4.40908e-04 9.48920e-06
4.000e+01 1.63581e-03 1.56774e-03 1.28000e-03 9.05097e-04 1.46087e-05
5.000e+01 2.64054e-03 2.54959e-03 2.00000e-03 1.58114e-03 2.04155e-05
6.000e+01 3.93144e-03 3.80998e-03 2.88000e-03 2.49415e-03 2.68362e-05
7.000e+01 5.52826e-03 5.36779e-03 3.92000e-03 3.66682e-03 3.38168e-05
8.000e+01 7.43816e-03 7.24089e-03 5.12000e-03 5.12000e-03 4.13157e-05
9.000e+01 9.67363e-03 9.44627e-03 6.48000e-03 6.87308e-03 4.92991e-05
1.000e+02 1.22537e-02 1.20001e-02 8.00000e-03 8.94427e-03 5.77394e-05
1.100e+02 1.51772e-02 1.49180e-02 9.68000e-03 1.13508e-02 6.66128e-05
1.200e+02 1.84507e-02 1.82149e-02 1.15200e-02 1.41091e-02 7.58994e-05
1.300e+02 2.21052e-02 2.19051e-02 1.35200e-02 1.72347e-02 8.55814e-05
1.400e+02 2.61728e-02 2.60025e-02 1.56800e-02 2.07427e-02 9.56433e-05
1.500e+02 3.06713e-02 3.05207e-02 1.80000e-02 2.46475e-02 1.06071e-04
1.600e+02 3.56034e-02 3.54726e-02 2.04800e-02 2.89631e-02 1.16853e-04
1.700e+02 4.09644e-02 4.08710e-02 2.31200e-02 3.37029e-02 1.27977e-04
1.800e+02 4.67606e-02 4.67282e-02 2.59200e-02 3.88800e-02 1.39433e-04
1.900e+02 5.30312e-02 5.30562e-02 2.88800e-02 4.45071e-02 1.51212e-04
2.000e+02 5.98080e-02 5.98667e-02 3.20000e-02 5.05964e-02 1.63305e-04
2.100e+02 6.71068e-02 6.71713e-02 3.52800e-02 5.71601e-02 1.75705e-04
2.200e+02 7.49319e-02 7.49812e-02 3.87200e-02 6.42099e-02 1.88403e-04
2.300e+02 8.32865e-02 8.33072e-02 4.23200e-02 7.17571e-02 2.01393e-04
2.400e+02 9.22045e-02 9.21603e-02 4.60800e-02 7.98129e-02 2.14669e-04
2.500e+02 1.01719e-01 1.01551e-01 5.00000e-02 8.83883e-02 2.28225e-04
2.600e+02 1.11833e-01 1.11489e-01 5.40800e-02 9.74941e-02 2.42054e-04
2.700e+02 1.22543e-01 1.21985e-01 5.83200e-02 1.07141e-01 2.56152e-04
2.800e+02 1.33870e-01 1.33049e-01 6.27200e-02 1.17338e-01 2.70513e-04
2.900e+02 1.45835e-01 1.44691e-01 6.72800e-02 1.28097e-01 2.85133e-04
3.000e+02 1.58455e-01 1.56921e-01 7.20000e-02 1.39427e-01 3.00007e-04
3.100e+02 1.71743e-01 1.69747e-01 7.68800e-02 1.51338e-01 3.15132e-04
3.200e+02 1.85707e-01 1.83179e-01 8.19200e-02 1.63840e-01 3.30502e-04
3.300e+02 2.00381e-01 1.97227e-01 8.71200e-02 1.76942e-01 3.46115e-04
3.400e+02 2.15782e-01 2.11899e-01 9.24800e-02 1.90652e-01 3.61966e-04
3.500e+02 2.31913e-01 2.27204e-01 9.80000e-02 2.04982e-01 3.78051e-04
3.600e+02 2.48763e-01 2.43151e-01 1.03680e-01 2.19938e-01 3.94368e-04
3.700e+02 2.66314e-01 2.59750e-01 1.09520e-01 2.35532e-01 4.10914e-04
3.800e+02 2.84580e-01 2.77008e-01 1.15520e-01 2.51770e-01 4.27684e-04
3.900e+02 3.03576e-01 2.94933e-01 1.21680e-01 2.68662e-01 4.44677e-04
4.000e+02 3.23294e-01 3.13535e-01 1.28000e-01 2.86217e-01 4.61889e-04
4.100e+02 3.43715e-01 3.32821e-01 1.34480e-01 3.04442e-01 4.79317e-04
4.200e+02 3.64840e-01 3.52800e-01 1.41120e-01 3.23347e-01 4.96960e-04
4.300e+02 3.86687e-01 3.73480e-01 1.47920e-01 3.42938e-01 5.14813e-04
4.400e+02 4.09267e-01 3.94868e-01 1.54880e-01 3.63226e-01 5.32876e-04
4.500e+02 4.32588e-01 4.16973e-01 1.62000e-01 3.84217e-01 5.51144e-04
4.600e+02 4.56650e-01 4.39803e-01 1.69280e-01 4.05919e-01 5.69617e-04
4.700e+02 4.81456e-01 4.63364e-01 1.76720e-01 4.28341e-01 5.88292e-04
4.800e+02 5.07006e-01 4.87665e-01 1.84320e-01 4.51490e-01 6.07167e-04
4.900e+02 5.33292e-01 5.12714e-01 1.92080e-01 4.75374e-01 6.26239e-04
5.000e+02 5.60329e-01 5.38517e-01 2.00000e-01 5.00000e-01 6.45507e-04
5.100e+02 5.88147e-01 5.65082e-01 2.08080e-01 5.25376e-01 6.64968e-04
5.200e+02 6.16752e-01 5.92417e-01 2.16320e-01 5.51510e-01 6.84622e-04
5.300e+02 6.46149e-01 6.20529e-01 2.24720e-01 5.78409e-01 7.04465e-04
5.400e+02 6.76319e-01 6.49424e-01 2.33280e-01 6.06079e-01 7.24496e-04
5.500e+02 7.07268e-01 6.79111e-01 2.42000e-01 6.34529e-01 7.44714e-04
5.600e+02 7.39003e-01 7.09596e-01 2.50880e-01 6.63766e-01 7.65116e-04
5.700e+02 7.71525e-01 7.40886e-01 2.59920e-01 6.93797e-01 7.85701e-04
5.800e+02 8.04851e-01 7.72989e-01 2.69120e-01 7.24628e-01 8.06468e-04
5.900e+02 8.38989e-01 8.05910e-01 2.78480e-01 7.56267e-01 8.27414e-04
6.000e+02 8.73909e-01 8.39658e-01 2.88000e-01 7.88720e-01 8.48539e-04
6.100e+02 9.09611e-01 8.74237e-01 2.97680e-01 8.21996e-01 8.69840e-04
6.200e+02 9.46101e-01 9.09657e-01 3.07520e-01 8.56099e-01 8.91317e-04
6.300e+02 9.83379e-01 9.45922e-01 3.17520e-01 8.91038e-01 9.12968e-04
6.400e+02 1.02146e+00 9.83040e-01 3.27680e-01 9.26819e-01 9.34791e-04
6.500e+02 1.06034e+00 1.02102e+00 3.38000e-01 9.63448e-01 9.56785e-04
6.600e+02 1.10002e+00 1.05986e+00 3.48480e-01 1.00093e+00 9.78949e-04
6.700e+02 1.14052e+00 1.09958e+00 3.59120e-01 1.03928e+00 1.00128e-03
6.800e+02 1.18182e+00 1.14017e+00 3.69920e-01 1.07849e+00 1.02378e-03
6.900e+02 1.22396e+00 1.18165e+00 3.80880e-01 1.11858e+00 1.04645e-03
7.000e+02 1.26695e+00 1.22402e+00 3.92000e-01 1.15955e+00 1.06928e-03
7.100e+02 1.31080e+00 1.26729e+00 4.03280e-01 1.20141e+00 1.09227e-03
7.200e+02 1.35554e+00 1.31146e+00 4.14720e-01 1.24416e+00 1.11543e-03
7.300e+02 1.40115e+00 1.35654e+00 4.26320e-01 1.28781e+00 1.13875e-03
7.400e+02 1.44764e+00 1.40254e+00 4.38080e-01 1.33237e+00 1.16223e-03
7.500e+02 1.49500e+00 1.44946e+00 4.50000e-01 1.37784e+00 1.18587e-03
7.600e+02 1.54322e+00 1.49731e+00 4.62080e-01 1.42423e+00 1.20966e-03
7.700e+02 1.59230e+00 1.54609e+00 4.74320e-01 1.47154e+00 1.23362e-03
7.800e+02 1.64222e+00 1.59582e+00 4.86720e-01 1.51978e+00 1.25772e-03
7.900e+02 1.69297e+00 1.64649e+00 4.99280e-01 1.56896e+00 1.28199e-03
8.000e+02 1.74454e+00 1.69811e+00 5.12000e-01 1.61909e+00 1.30641e-03
8.100e+02 1.79696e+00 1.75069e+00 5.24880e-01 1.67016e+00 1.33098e-03
8.200e+02 1.85023e+00 1.80424e+00 5.37920e-01 1.72218e+00 1.35570e-03
8.300e+02 1.90436e+00 1.85875e+00 5.51120e-01 1.77517e+00 1.38058e-03
8.400e+02 1.95935e+00 1.91425e+00 5.64480e-01 1.82912e+00 1.40560e-03
8.500e+02 2.01523e+00 1.97072e+00 5.78000e-01 1.88405e+00 1.43078e-03
8.600e+02 2.07201e+00 2.02818e+00 5.91680e-01 1.93995e+00 1.45610e-03
8.700e+02 2.12973e+00 2.08663e+00 6.05520e-01 1.99684e+00 1.48157e-03
8.800e+02 2.18837e+00 2.14608e+00 6.19520e-01 2.05472e+00 1.50719e-03
8.900e+02 2.24794e+00 2.20654e+00 6.33680e-01 2.11359e+00 1.53295e-03
9.000e+02 2.30845e+00 2.26800e+00 6.48000e-01 2.17346e+00 1.55886e-03
9.100e+02 2.36993e+00 2.33048e+00 6.62480e-01 2.23434e+00 1.58491e-03
9.200e+02 2.43238e+00 2.39398e+00 6.77120e-01 2.29623e+00 1.61111e-03
9.300e+02 2.49583e+00 2.45851e+00 6.91920e-01 2.35913e+00 1.63745e-03
9.400e+02 2.56025e+00 2.52407e+00 7.06880e-01 2.42306e+00 1.66393e-03
9.500e+02 2.62565e+00 2.59066e+00 7.22000e-01 2.48802e+00 1.69055e-03
9.600e+02 2.69205e+00 2.65830e+00 7.37280e-01 2.55401e+00 1.71731e-03
9.700e+02 2.75945e+00 2.72699e+00 7.52720e-01 2.62104e+00 1.74422e-03
9.800e+02 2.82785e+00 2.79673e+00 7.68320e-01 2.68912e+00 1.77126e-03
9.900e+02 2.89725e+00 2.86753e+00 7.84080e-01 2.75825e+00 1.79844e-03
1.000e+03 2.96770e+00 2.93939e+00 8.00000e-01 2.82843e+00 1.82576e-03


==> figs/error_mean.txt <==
0.000e+00 -1.23162e-02 0.00000e+00 3.39223e-02 -2.57181e-01 -2.00062e-02 1.60045e-01 -1.33319e-01 -3.55222e-02 6.44226e-02 4.17903e-01 2.97416e-01 -4.57819e-02
1.000e+01 3.87093e-02 0.00000e+00 9.78454e-02 1.19216e-01 -6.86572e-02 -1.93203e-01 -3.55726e-02 7.93586e-02 -3.61135e-02 3.88358e-01 6.43520e-01 2.37389e-01
2.000e+01 -1.65641e-02 0.00000e+00 -1.74379e-01 -7.79290e-02 -3.97962e-01 -2.47845e-01 -3.21068e-02 4.78986e-02 3.09440e-01 2.72325e-02 3.10214e-01 4.85033e-02
3.000e+01 -3.12352e-02 0.00000e+00 -1.45550e-02 1.74326e-01 -5.14505e-01 -3.90620e-01 -4.54514e-03 -1.37722e-01 9.25862e-02 -3.08321e-02 3.19748e-02 1.35735e-01
4.000e+01 5.19085e-03 0.00000e+00 -2.24873e-01 2.88564e-01 -5.99686e-01 -4.54612e-01 2.68273e-01 -6.97700e-02 3.31447e-01 3.32587e-02 2.32054e-01 -1.13010e-01
5.000e+01 -9.15746e-03 0.00000e+00 -5.59308e-02 1.97392e-01 -5.31476e-01 1.06115e-03 -5.02420e-02 1.38981e-01 2.08487e-01 -4.12563e-01 3.02912e-01 1.67504e-01
6.000e+01 -1.76838e-02 0.00000e+00 -4.69614e-02 -8.23698e-02 -7.44220e-01 -1.02858e-01 2.60276e-01 -5.51381e-02 3.66453e-01 -3.49552e-01 2.00992e-01 3.02625e-01
7.000e+01 -3.61110e-02 0.00000e+00 -2.51439e-01 -3.74442e-01 -9.01550e-01 -1.87524e-01 2.09450e-01 2.99527e-02 5.29577e-01 -5.45336e-01 3.45001e-01 6.22499e-02
8.000e+01 -2.98236e-02 0.00000e+00 7.56954e-02 -2.02864e-01 -9.49712e-01 -2.71651e-01 3.34311e-01 -7.01370e-02 2.35020e-01 -4.61231e-01 -1.39899e-01 2.50773e-01
9.000e+01 -4.18124e-02 0.00000e+00 -4.71360e-02 -1.96331e-01 -9.99387e-01 -1.13753e-01 1.27013e-01 -1.39978e-01 -1.85189e-02 -3.55807e-01 7.54712e-02 2.44944e-01
1.000e+02 -4.74403e-02 0.00000e+00 -2.01749e-01 -3.85985e-01 -7.26266e-01 2.38402e-01 -2.56384e-01 5.27292e-02 -2.84229e-02 -5.13028e-01 -5.69682e-02 -8.44792e-03
1.100e+02 -3.36917e-02 0.00000e+00 -2.19514e-01 -1.04240e-01 -7.43001e-01 7.00820e-02 -6.20547e-01 6.54531e-02 1.94476e-01 -5.08496e-01 -1.46428e-01 -6.95746e-02
1.200e+02 -2.13850e-02 0.00000e+00 -3.35217e-01 -1.88114e-01 -7.43841e-01 2.44871e-02 -3.27119e-01 2.16425e-01 1.87928e-01 -3.28640e-01 -9.37056e-02 -2.01094e-01
1.300e+02 1.64010e-02 0.00000e+00 -3.47996e-01 -1.56910e-01 -5.75636e-01 2.46000e-01 -2.93659e-01 1.34688e-01 5.02095e-01 -5.43869e-01 1.70871e-01 1.66544e-02
1.400e+02 5.09651e-03 0.00000e+00 -4.03685e-01 -1.86687e-01 -8.49518e-01 2.66961e-01 -3.02467e-01 -1.72116e-01 2.79715e-01 -5.12231e-01 3.78301e-01 1.05950e-01
1.500e+02 3.00163e-03 0.00000e+00 -2.86795e-01 -1.96796e-01 -6.53322e-01 3.76116e-01 -5.95297e-01 1.41352e-01 5.98560e-01 -6.81751e-01 3.07182e-02 1.54899e-01
1.600e+02 8.11099e-03 0.00000e+00 -3.52179e-01 -2.58983e-01 -6.78306e-01 -7.44205e-02 -5.77187e-01 2.95640e-01 7.26276e-01 -7.89788e-01 2.30600e-01 1.40261e-01
1.700e+02 -1.14766e-02 0.00000e+00 -2.29622e-01 -2.56980e-01 -5.90058e-01 1.55722e-02 -7.27490e-01 -1.10412e-01 4.89876e-01 -8.41144e-01 1.10033e-01 4.19772e-01
1.800e+02 -1.09184e-03 0.00000e+00 -3.98295e-01 -1.97064e-01 -7.04006e-01 -3.96894e-02 -3.21935e-01 -8.40018e-02 5.79607e-01 -6.91102e-01 2.77462e-01 4.20489e-01
1.900e+02 2.03188e-02 0.00000e+00 -4.94883e-01 -2.79181e-01 -6.31730e-01 1.82095e-01 -5.69309e-01 -1.74225e-01 6.96049e-01 -7.84187e-01 1.62994e-01 4.09435e-01
2.000e+02 4.01675e-02 0.00000e+00 -4.68791e-01 1.29037e-01 -5.76502e-01 4.00151e-02 -2.84319e-01 -2.58334e-01 7.90952e-01 -8.56586e-01 3.42196e-01 7.51514e-01
2.100e+02 -1.71747e-02 0.00000e+00 -6.68676e-01 -7.75251e-02 -7.99809e-01 -1.11824e-01 -1.87691e-01 4.14381e-02 6.99143e-01 -8.69547e-01 4.23189e-01 7.14121e-01
2.200e+02 -2.65953e-02 0.00000e+00 -9.56928e-01 -1.48477e-01 -1.04611e+00 -1.32913e-01 -2.91913e-01 -9.32571e-02 5.55144e-01 -7.98849e-01 4.13494e-01 6.39185e-01
2.300e+02 -5.00229e-03 0.00000e+00 -6.99283e-01 -1.70902e-01 -8.33445e-01 2.28497e-01 -4.40077e-01 -1.54912e-01 7.66995e-01 -6.74679e-01 2.57944e-01 8.65163e-01
2.400e+02 -8.12306e-02 0.00000e+00 -7.59079e-01 -3.01715e-01 -1.09295e+00 3.66743e-02 -4.28807e-01 -2.74332e-01 9.51124e-01 -6.09964e-01 9.60696e-02 8.78444e-01
2.500e+02 -6.83845e-02 0.00000e+00 -5.74339e-01 -4.77300e-01 -9.18802e-01 -4.52779e-02 -4.69126e-01 -2.01388e-01 1.05881e+00 -8.25500e-01 3.99729e-01 8.19596e-01
2.600e+02 -8.08430e-02 0.00000e+00 -6.20377e-01 -3.42655e-01 -1.05435e+00 3.75446e-01 -2.53357e-01 -2.21346e-01 9.69201e-01 -8.89243e-01 4.15765e-01 7.82800e-01
2.700e+02 -3.62583e-02 0.00000e+00 -7.97537e-01 -4.95049e-01 -8.17167e-01 2.92966e-01 -2.34499e-01 -1.68241e-01 1.07270e+00 -7.09118e-01 5.60918e-01 7.30301e-01
2.800e+02 -6.43956e-02 0.00000e+00 -1.05000e+00 -4.60007e-01 -1.06073e+00 3.74316e-01 -2.32275e-01 -2.28964e-01 9.98381e-01 -9.24488e-01 2.91415e-01 7.08829e-01
2.900e+02 -3.98442e-02 0.00000e+00 -1.03299e+00 -5.31660e-01 -8.72315e-01 7.07789e-01 -1.62372e-01 -4.78143e-01 1.06974e+00 -9.17134e-01 6.84940e-01 4.37084e-01
3.000e+02 -3.31668e-02 0.00000e+00 -8.25295e-01 -5.57325e-01 -8.07203e-01 7.87615e-01 -1.24279e-01 -3.87072e-01 1.16938e+00 -9.06608e-01 5.93148e-01 2.92807e-01
3.100e+02 -3.61677e-02 0.00000e+00 -1.08397e+00 -7.03053e-01 -4.95703e-01 7.31642e-01 -9.05031e-03 -3.12762e-01 1.11922e+00 -5.73991e-01 3.87590e-01 4.52583e-01
3.200e+02 -3.78407e-02 0.00000e+00 -8.09962e-01 -7.42188e-01 -4.77636e-01 5.57933e-01 1.81846e-01 -2.64443e-01 1.21240e+00 -2.94001e-01 7.11976e-01 3.74947e-01
3.300e+02 -3.20420e-02 0.00000e+00 -7.50986e-01 -6.70323e-01 -6.81668e-01 3.47561e-01 1.80215e-01 -2.03196e-01 1.44594e+00 -4.89374e-01 6.54322e-01 3.29122e-01
3.400e+02 -3.28251e-02 0.00000e+00 -6.37755e-01 -9.79282e-01 -6.27446e-01 6.69476e-01 1.94311e-01 -3.80563e-01 1.77606e+00 -6.89770e-01 9.55752e-01 2.18956e-01
3.500e+02 -4.70159e-02 0.00000e+00 -4.36336e-01 -1.07443e+00 -7.31536e-01 7.67982e-01 -1.11257e-02 -1.06470e-01 1.56284e+00 -3.52626e-02 6.73456e-01 3.64563e-01
3.600e+02 -2.79966e-02 0.00000e+00 -4.66533e-01 -7.64759e-01 -6.88716e-01 7.10747e-01 8.04814e-02 -1.43057e-01 1.62709e+00 3.41268e-02 3.80573e-01 3.03814e-01
3.700e+02 -2.45905e-02 0.00000e+00 -3.99383e-01 -8.48847e-01 -5.09650e-01 7.55589e-01 -8.03762e-02 -1.11285e-01 1.64250e+00 1.62346e-02 5.08100e-01 2.18619e-01
3.800e+02 -2.76783e-02 0.00000e+00 -8.56772e-01 -7.04705e-01 -9.32667e-01 5.73301e-01 9.06030e-02 -1.68276e-01 1.35720e+00 2.19195e-01 4.83178e-01 3.37975e-01
3.900e+02 -4.51777e-02 0.00000e+00 -8.86773e-01 -6.31529e-01 -7.66125e-01 8.16668e-01 3.98713e-01 -7.97865e-02 1.53154e+00 1.31735e-02 4.76958e-01 4.49158e-01
4.000e+02 -4.76203e-02 0.00000e+00 -6.92145e-01 -4.36776e-01 -9.92804e-01 5.67408e-01 -1.53856e-01 1.19822e-01 1.36447e+00 1.84943e-02 5.45635e-01 3.39178e-01
4.100e+02 -4.61443e-02 0.00000e+00 -6.53640e-01 -7.12686e-01 -6.87143e-01 6.79511e-01 -1.66591e-01 -2.12980e-01 1.19076e+00 -2.43378e-01 1.94693e-01 3.67748e-01
4.200e+02 -3.16677e-02 0.00000e+00 -6.89193e-01 -6.30152e-01 -8.94921e-01 4.42670e-01 -1.27020e-01 -1.54360e-01 1.16656e+00 -2.31720e-01 4.56161e-01 3.11466e-01
4.300e+02 -1.40114e-02 0.00000e+00 -8.84132e-01 -6.23465e-01 -8.73924e-01 7.62245e-01 -2.74020e-01 -7.93631e-02 1.22761e+00 7.55016e-03 4.06106e-01 4.69587e-01
4.400e+02 -1.37593e-02 0.00000e+00 -7.02816e-01 -6.38200e-01 -1.43100e+00 3.23845e-01 1.19404e-01 -1.86062e-02 1.33691e+00 2.40012e-02 5.40617e-01 8.33034e-01
4.500e+02 2.46292e-03 0.00000e+00 -6.60288e-01 -5.10683e-01 -9.47840e-01 3.67272e-01 -1.70202e-01 2.70839e-01 1.33871e+00 -1.18760e-01 4.38211e-01 7.13821e-01
4.600e+02 -2.61568e-02 0.00000e+00 -6.06935e-01 -6.12820e-01 -1.30130e+00 7.30509e-01 -4.48812e-02 1.15621e-01 1.93355e+00 -1.95801e-01 5.37528e-01 8.42898e-01
4.700e+02 -2.22199e-02 0.00000e+00 -5.38169e-01 -6.60435e-01 -1.24597e+00 3.32719e-01 -7.30624e-02 1.22717e-02 2.00340e+00 -2.21409e-01 5.56103e-01 1.08832e+00
4.800e+02 -3.15842e-02 0.00000e+00 -4.59753e-01 -7.17036e-01 -1.36290e+00 2.02908e-01 -1.60511e-01 3.99555e-01 1.59914e+00 4.63956e-02 7.17844e-01 8.10285e-01
4.900e+02 -8.82918e-03 0.00000e+00 -3.71410e-01 -5.35497e-01 -1.31671e+00 4.31634e-01 -8.65265e-02 -1.30044e-01 1.95088e+00 2.81282e-02 7.63355e-01 9.64048e-01
5.000e+02 -2.08007e-02 0.00000e+00 -4.84181e-01 -5.91222e-01 -1.59484e+00 3.44349e-01 -4.87243e-02 1.02177e-01 2.15941e+00 1.42680e-01 4.99507e-01 9.64138e-01
5.100e+02 -2.40377e-02 0.00000e+00 -4.64290e-01 -5.50678e-01 -1.54234e+00 2.79814e-01 2.83292e-02 2.20073e-01 1.88220e+00 4.16444e-02 5.70329e-01 9.56063e-01
5.200e+02 -4.68851e-02 0.00000e+00 -3.04368e-01 -5.31290e-01 -1.68337e+00 2.71487e-01 -9.22958e-02 3.11667e-01 1.99409e+00 1.50687e-02 3.91519e-01 7.29870e-01
5.300e+02 -3.32046e-02 0.00000e+00 -1.37669e-01 -8.17294e-01 -1.69725e+00 1.55564e-01 2.93454e-01 2.31042e-02 2.07588e+00 1.27076e-01 2.52688e-01 8.48279e-01
5.400e+02 -7.19140e-02 0.00000e+00 -3.81948e-01 -1.13255e+00 -1.61121e+00 1.85112e-02 7.45598e-02 1.08251e-01 1.96049e+00 -1.25744e-01 4.80907e-01 7.77321e-01
5.500e+02 -6.01294e-02 0.00000e+00 -4.17132e-01 -1.21693e+00 -1.81005e+00 -5.62906e-02 1.74853e-01 6.17137e-01 1.82455e+00 -2.35364e-01 3.50838e-01 8.89895e-01
5.600e+02 -6.26516e-02 0.00000e+00 -2.68546e-01 -1.11291e+00 -1.66774e+00 -2.01433e-01 3.11631e-02 3.82444e-01 2.19910e+00 -1.30866e-01 2.67393e-01 1.05664e+00
5.700e+02 -5.05956e-02 0.00000e+00 -2.42582e-01 -1.33099e+00 -1.60627e+00 -1.48321e-01 2.08672e-01 5.65046e-01 2.13305e+00 -1.21399e-01 6.88238e-01 9.85911e-01
5.800e+02 -4.74714e-02 0.00000e+00 -4.20661e-01 -1.21126e+00 -1.73303e+00 -2.74229e-01 1.87560e-01 2.67514e-01 2.35066e+00 -6.90975e-02 6.46436e-01 1.04742e+00
5.900e+02 -7.22600e-02 0.00000e+00 -3.37393e-01 -1.38633e+00 -1.44222e+00 -2.88155e-01 3.38460e-01 5.66952e-02 2.30216e+00 -3.01830e-01 8.02278e-01 9.71122e-01
6.000e+02 -3.92691e-02 0.00000e+00 -3.58303e-01 -1.17272e+00 -1.35202e+00 -6.32861e-01 3.59773e-01 4.69686e-01 2.55003e+00 -3.43438e-01 4.72819e-01 1.01458e+00
6.100e+02 -5.85692e-02 0.00000e+00 -3.16581e-01 -8.75033e-01 -1.40232e+00 -6.42809e-01 4.41856e-01 1.21390e-01 2.43534e+00 -7.55544e-02 6.45521e-01 1.15659e+00
6.200e+02 -1.85177e-02 0.00000e+00 -3.33292e-01 -6.63684e-01 -1.37641e+00 -6.31697e-01 5.30055e-01 2.68612e-01 2.30489e+00 -1.49197e-01 7.16096e-01 9.92172e-01
6.300e+02 -3.27342e-02 0.00000e+00 -2.27333e-01 -6.38204e-01 -1.37575e+00 -4.96122e-01 6.45365e-01 2.23430e-01 2.53738e+00 -4.64865e-01 7.33872e-01 9.34616e-01
6.400e+02 -7.01786e-02 0.00000e+00 -3.14731e-01 -7.33333e-01 -1.61110e+00 -5.88157e-01 5.36584e-01 6.23109e-01 2.43081e+00 -1.21074e-01 9.38127e-01 9.53316e-01
6.500e+02 -8.02317e-02 0.00000e+00 -2.22316e-01 -7.90590e-01 -1.64245e+00 -7.76058e-01 1.03625e+00 6.72192e-01 2.40643e+00 -1.43023e-01 9.17694e-01 1.04842e+00
6.600e+02 -4.17947e-02 0.00000e+00 -2.22765e-01 -9.08309e-01 -1.54277e+00 -3.70371e-01 7.76712e-01 8.11127e-01 2.78700e+00 1.23922e-01 9.77001e-01 9.99614e-01
6.700e+02 -8.07669e-02 0.00000e+00 -2.43472e-01 -7.66733e-01 -1.35061e+00 -6.46737e-01 7.40431e-01 8.69108e-01 2.29406e+00 -5.42052e-02 1.22370e+00 8.88379e-01
6.800e+02 -2.87256e-02 0.00000e+00 -3.35393e-01 -1.17043e+00 -1.35264e+00 -5.04410e-01 8.74593e-01 1.36283e+00 2.45037e+00 9.43221e-02 1.74034e+00 7.82184e-01
6.900e+02 -3.42368e-02 0.00000e+00 -2.83442e-01 -9.74066e-01 -1.26583e+00 -6.95752e-01 9.70203e-01 1.35132e+00 2.66600e+00 4.37963e-01 1.44855e+00 7.30629e-01
7.000e+02 -3.21455e-02 0.00000e+00 -4.04917e-01 -9.68780e-01 -1.33857e+00 -4.27664e-01 9.21434e-01 1.26177e+00 2.32992e+00 1.12016e-01 1.50640e+00 9.83297e-01
7.100e+02 -4.93755e-02 0.00000e+00 -3.66756e-01 -1.00451e+00 -1.57473e+00 -3.79081e-01 7.44946e-01 1.41700e+00 2.21217e+00 2.32325e-01 1.26145e+00 1.09657e+00
7.200e+02 -2.40793e-02 0.00000e+00 -9.77923e-02 -1.03283e+00 -1.98587e+00 -3.72026e-01 1.01210e+00 1.49015e+00 2.39006e+00 6.28573e-02 1.54002e+00 1.14145e+00
7.300e+02 -5.02769e-02 0.00000e+00 -5.88380e-02 -1.00861e+00 -1.82525e+00 -4.54926e-01 1.16784e+00 1.48912e+00 2.31905e+00 2.71285e-01 1.63418e+00 1.03038e+00
7.400e+02 2.81785e-03 0.00000e+00 3.36650e-02 -1.08132e+00 -1.73848e+00 -2.79176e-01 1.24522e+00 1.48885e+00 2.07126e+00 2.47406e-01 1.50597e+00 9.49921e-01
7.500e+02 2.94991e-02 0.00000e+00 -1.15960e-01 -1.12445e+00 -1.48250e+00 -2.60398e-01 1.02753e+00 1.65322e+00 2.09137e+00 1.62723e-01 1.46868e+00 9.90951e-01
7.600e+02 -1.44643e-02 0.00000e+00 -2.87497e-01 -1.04211e+00 -1.70632e+00 -3.66470e-01 8.72916e-01 1.54296e+00 2.04541e+00 4.29147e-01 1.87118e+00 9.68047e-01
7.700e+02 1.67262e-02 0.00000e+00 2.09749e-01 -1.00559e+00 -1.53046e+00 -5.78525e-01 7.82620e-01 1.66929e+00 2.07183e+00 2.87481e-01 1.88124e+00 8.19208e-01
7.800e+02 7.32831e-03 0.00000e+00 -2.72039e-01 -1.11622e+00 -1.62483e+00 -3.33777e-01 8.52661e-01 1.67490e+00 1.74617e+00 3.54448e-01 1.85994e+00 8.76452e-01
7.900e+02 -9.24278e-03 0.00000e+00 -1.36861e-02 -1.03487e+00 -1.79411e+00 -6.34671e-01 1.12058e+00 1.86536e+00 1.95468e+00 4.80235e-01 1.51524e+00 8.31231e-01
8.000e+02 -2.01099e-03 0.00000e+00 -9.74134e-02 -1.16024e+00 -1.65852e+00 -4.21139e-01 7.94038e-01 2.08258e+00 1.99183e+00 1.67671e-01 1.79118e+00 9.12412e-01
8.100e+02 2.20532e-02 0.00000e+00 -1.08853e-01 -1.29068e+00 -1.75179e+00 -3.01582e-01 1.26054e+00 2.15592e+00 1.94831e+00 2.94940e-01 1.68850e+00 7.99488e-01
8.200e+02 9.53238e-03 0.00000e+00 5.74708e-02 -1.24768e+00 -1.91490e+00 -1.17919e-01 9.48961e-01 2.50562e+00 1.87067e+00 2.97094e-01 1.67685e+00 3.88865e-01
8.300e+02 2.37193e-02 0.00000e+00 1.04976e-01 -1.06302e+00 -1.72891e+00 -2.95719e-01 1.14612e+00 2.44815e+00 1.96970e+00 2.27515e-01 1.21671e+00 3.66974e-01
8.400e+02 1.60126e-02 0.00000e+00 2.00096e-01 -9.53895e-01 -1.84926e+00 -1.69182e-02 9.42894e-01 2.23465e+00 2.09037e+00 4.14705e-01 1.49117e+00 7.99110e-01
8.500e+02 9.44901e-03 0.00000e+00 2.18470e-02 -1.31203e+00 -1.94576e+00 -3.07363e-01 9.00452e-01 2.38686e+00 2.02502e+00 3.79093e-01 1.59790e+00 5.02994e-01
8.600e+02 -2.68976e-02 0.00000e+00 5.17942e-01 -1.22631e+00 -1.82166e+00 -4.35515e-01 9.23084e-01 2.15716e+00 2.37485e+00 3.28887e-01 1.43693e+00 5.50348e-01
8.700e+02 -1.13234e-02 0.00000e+00 2.00608e-01 -1.23880e+00 -1.85572e+00 -3.36769e-01 1.27547e+00 2.10173e+00 2.31187e+00 5.13415e-01 1.58658e+00 5.72624e-01
8.800e+02 -1.87996e-02 0.00000e+00 2.21000e-01 -1.21298e+00 -1.75557e+00 -4.59778e-01 1.31001e+00 2.17056e+00 2.35874e+00 3.53916e-01 1.49011e+00 6.90517e-01
8.900e+02 -9.18025e-03 0.00000e+00 2.99508e-01 -1.37966e+00 -1.96013e+00 -2.61578e-01 1.35844e+00 1.95317e+00 2.04801e+00 5.20179e-01 1.22845e+00 6.84211e-01
9.000e+02 6.71583e-03 0.00000e+00 6.14211e-01 -1.19560e+00 -2.22411e+00 -4.57069e-01 1.37172e+00 1.86375e+00 1.98330e+00 6.16550e-01 1.39607e+00 4.52407e-01
9.100e+02 1.02835e-02 0.00000e+00 4.67286e-01 -1.28134e+00 -2.02493e+00 -4.13620e-01 1.12693e+00 1.83706e+00 2.34423e+00 6.76894e-01 1.64267e+00 2.66284e-01
9.200e+02 8.23889e-03 0.00000e+00 4.30764e-01 -1.41419e+00 -1.76042e+00 -4.18847e-01 1.07769e+00 1.75677e+00 2.04977e+00 6.45974e-01 1.74113e+00 2.27247e-01
9.300e+02 9.22715e-03 0.00000e+00 4.76163e-01 -1.38102e+00 -1.79115e+00 -5.35258e-01 1.57698e+00 2.03924e+00 2.22602e+00 7.03138e-01 1.45942e+00 3.96621e-01
9.400e+02 6.30007e-02 0.00000e+00 5.68467e-01 -1.27799e+00 -1.49090e+00 -3.06453e-01 1.56166e+00 2.13972e+00 1.91042e+00 6.47562e-01 1.45224e+00 1.26404e-01
9.500e+02 5.30586e-02 0.00000e+00 5.60762e-01 -1.31395e+00 -1.45101e+00 -3.09899e-01 1.61391e+00 2.28905e+00 2.15179e+00 5.75709e-01 1.60973e+00 3.16851e-01
9.600e+02 8.07267e-04 0.00000e+00 5.75109e-01 -1.19660e+00 -1.65629e+00 -3.43181e-01 1.56955e+00 2.02620e+00 1.98447e+00 6.77289e-01 1.65533e+00 2.22648e-01
9.700e+02 5.45477e-02 0.00000e+00 5.47723e-01 -7.97999e-01 -1.70280e+00 -5.34966e-01 1.48929e+00 2.11613e+00 1.89916e+00 5.52680e-01 1.75057e+00 4.02957e-01
9.800e+02 9.53584e-02 0.00000e+00 6.87651e-01 -1.10591e+00 -1.42469e+00 -2.82459e-01 1.37045e+00 1.95629e+00 1.96125e+00 4.95767e-01 1.87178e+00 4.09710e-01
9.900e+02 3.24144e-02 0.00000e+00 6.53523e-01 -1.00229e+00 -1.35811e+00 -3.32794e-01 1.19176e+00 2.08596e+00 2.04729e+00 6.74738e-01 2.00803e+00 1.52285e-01
1.000e+03 -1.04813e-02 0.00000e+00 6.65106e-01 -8.54280e-01 -1.44724e+00 -2.40635e-01 1.09452e+00 1.79993e+00 2.05648e+00 6.35220e-01 1.85455e+00 3.69198e-01


==> figs/error_std.txt <==
0.000e+00 1.93727e-01 1.88680e-01 1.60000e-01 0.00000e+00 1.00000e-01
1.000e+01 2.57734e-01 2.27156e-01 1.60000e-01 1.26491e-01 1.00000e-01
2.000e+01 2.50359e-01 2.60000e-01 1.60000e-01 1.78885e-01 1.00000e-01
3.000e+01 2.62567e-01 2.89137e-01 1.60000e-01 2.19089e-01 1.00000e-01
4.000e+01 3.00159e-01 3.15595e-01 1.60000e-01 2.52982e-01 1.00000e-01
5.000e+01 3.24486e-01 3.40000e-01 1.60000e-01 2.82843e-01 1.00000e-01
6.000e+01 3.59208e-01 3.62767e-01 1.60000e-01 3.09839e-01 1.00000e-01
7.000e+01 3.95747e-01 3.84187e-01 1.60000e-01 3.34664e-01 1.00000e-01
8.000e+01 3.80841e-01 4.04475e-01 1.60000e-01 3.57771e-01 1.00000e-01
9.000e+01 4.32278e-01 4.23792e-01 1.60000e-01 3.79473e-01 1.00000e-01
1.000e+02 4.24940e-01 4.42267e-01 1.60000e-01 4.00000e-01 1.00000e-01
1.100e+02 4.31363e-01 4.60000e-01 1.60000e-01 4.19524e-01 1.00000e-01
1.200e+02 4.40649e-01 4.77074e-01 1.60000e-01 4.38178e-01 1.00000e-01
1.300e+02 4.95370e-01 4.93559e-01 1.60000e-01 4.56070e-01 1.00000e-01
1.400e+02 5.30714e-01 5.09510e-01 1.60000e-01 4.73286e-01 1.00000e-01
1.500e+02 5.41193e-01 5.24976e-01 1.60000e-01 4.89898e-01 1.00000e-01
1.600e+02 5.30457e-01 5.40000e-01 1.60000e-01 5.05964e-01 1.00000e-01
1.700e+02 5.68748e-01 5.54617e-01 1.60000e-01 5.21536e-01 1.00000e-01
1.800e+02 5.49537e-01 5.68859e-01 1.60000e-01 5.36656e-01 1.00000e-01
1.900e+02 5.97568e-01 5.82752e-01 1.60000e-01 5.51362e-01 1.00000e-01
2.000e+02 6.37188e-01 5.96322e-01 1.60000e-01 5.65685e-01 1.00000e-01
2.100e+02 6.40004e-01 6.09590e-01 1.60000e-01 5.79655e-01 1.00000e-01
2.200e+02 6.54550e-01 6.22575e-01 1.60000e-01 5.93296e-01 1.00000e-01
2.300e+02 6.81860e-01 6.35295e-01 1.60000e-01 6.06630e-01 1.00000e-01
2.400e+02 6.81580e-01 6.47765e-01 1.60000e-01 6.19677e-01 1.00000e-01
2.500e+02 7.21811e-01 6.60000e-01 1.60000e-01 6.32456e-01 1.00000e-01
2.600e+02 7.35215e-01 6.72012e-01 1.60000e-01 6.44981e-01 1.00000e-01
2.700e+02 7.46961e-01 6.83813e-01 1.60000e-01 6.57267e-01 1.00000e-01
2.800e+02 7.48352e-01 6.95414e-01 1.60000e-01 6.69328e-01 1.00000e-01
2.900e+02 7.51518e-01 7.06824e-01 1.60000e-01 6.81175e-01 1.00000e-01
3.000e+02 7.91587e-01 7.18053e-01 1.60000e-01 6.92820e-01 1.00000e-01
3.100e+02 7.89057e-01 7.29109e-01 1.60000e-01 7.04273e-01 1.00000e-01
3.200e+02 8.61818e-01 7.40000e-01 1.60000e-01 7.15542e-01 1.00000e-01
3.300e+02 8.77621e-01 7.50733e-01 1.60000e-01 7.26636e-01 1.00000e-01
3.400e+02 8.81141e-01 7.61315e-01 1.60000e-01 7.37564e-01 1.00000e-01
3.500e+02 8.40752e-01 7.71751e-01 1.60000e-01 7.48331e-01 1.00000e-01
3.600e+02 8.04509e-01 7.82049e-01 1.60000e-01 7.58947e-01 1.00000e-01
3.700e+02 8.04104e-01 7.92212e-01 1.60000e-01 7.69415e-01 1.00000e-01
3.800e+02 8.51553e-01 8.02247e-01 1.60000e-01 7.79744e-01 1.00000e-01
3.900e+02 8.40086e-01 8.12158e-01 1.60000e-01 7.89937e-01 1.00000e-01
4.000e+02 8.27719e-01 8.21949e-01 1.60000e-01 8.00000e-01 1.00000e-01
4.100e+02 8.13850e-01 8.31625e-01 1.60000e-01 8.09938e-01 1.00000e-01
4.200e+02 8.03534e-01 8.41190e-01 1.60000e-01 8.19756e-01 1.00000e-01
4.300e+02 8.39802e-01 8.50647e-01 1.60000e-01 8.29458e-01 1.00000e-01
4.400e+02 8.50269e-01 8.60000e-01 1.60000e-01 8.39047e-01 1.00000e-01
4.500e+02 8.53569e-01 8.69253e-01 1.60000e-01 8.48528e-01 1.00000e-01
4.600e+02 8.83837e-01 8.78408e-01 1.60000e-01 8.57904e-01 1.00000e-01
4.700e+02 9.04655e-01 8.87468e-01 1.60000e-01 8.67179e-01 1.00000e-01
4.800e+02 8.76633e-01 8.96437e-01 1.60000e-01 8.76356e-01 1.00000e-01
4.900e+02 8.88852e-01 9.05318e-01 1.60000e-01 8.85438e-01 1.00000e-01
5.000e+02 9.51256e-01 9.14112e-01 1.60000e-01 8.94427e-01 1.00000e-01
5.100e+02 9.42254e-01 9.22822e-01 1.60000e-01 9.03327e-01 1.00000e-01
5.200e+02 9.42118e-01 9.31450e-01 1.60000e-01 9.12140e-01 1.00000e-01
5.300e+02 9.40667e-01 9.40000e-01 1.60000e-01 9.20869e-01 1.00000e-01
5.400e+02 9.25537e-01 9.48472e-01 1.60000e-01 9.29516e-01 1.00000e-01
5.500e+02 9.36348e-01 9.56870e-01 1.60000e-01 9.38083e-01 1.00000e-01
5.600e+02 9.45010e-01 9.65194e-01 1.60000e-01 9.46573e-01 1.00000e-01
5.700e+02 9.81053e-01 9.73447e-01 1.60000e-01 9.54987e-01 1.00000e-01
5.800e+02 9.82520e-01 9.81631e-01 1.60000e-01 9.63328e-01 1.00000e-01
5.900e+02 9.59736e-01 9.89747e-01 1.60000e-01 9.71597e-01 1.00000e-01
6.000e+02 9.61630e-01 9.97798e-01 1.60000e-01 9.79796e-01 1.00000e-01
6.100e+02 9.34221e-01 1.00578e+00 1.60000e-01 9.87927e-01 1.00000e-01
6.200e+02 9.33591e-01 1.01371e+00 1.60000e-01 9.95992e-01 1.00000e-01
6.300e+02 9.47266e-01 1.02157e+00 1.60000e-01 1.00399e+00 1.00000e-01
6.400e+02 9.94500e-01 1.02937e+00 1.60000e-01 1.01193e+00 1.00000e-01
6.500e+02 9.97772e-01 1.03711e+00 1.60000e-01 1.01980e+00 1.00000e-01
6.600e+02 9.79310e-01 1.04480e+00 1.60000e-01 1.02762e+00 1.00000e-01
6.700e+02 9.84635e-01 1.05243e+00 1.60000e-01 1.03537e+00 1.00000e-01
6.800e+02 1.02342e+00 1.06000e+00 1.60000e-01 1.04307e+00 1.00000e-01
6.900e+02 1.03461e+00 1.06752e+00 1.60000e-01 1.05071e+00 1.00000e-01
7.000e+02 1.05998e+00 1.07499e+00 1.60000e-01 1.05830e+00 1.00000e-01
7.100e+02 1.05531e+00 1.08240e+00 1.60000e-01 1.06583e+00 1.00000e-01
7.200e+02 1.06985e+00 1.08977e+00 1.60000e-01 1.07331e+00 1.00000e-01
7.300e+02 1.08235e+00 1.09709e+00 1.60000e-01 1.08074e+00 1.00000e-01
7.400e+02 1.06653e+00 1.10436e+00 1.60000e-01 1.08812e+00 1.00000e-01
7.500e+02 1.04009e+00 1.11158e+00 1.60000e-01 1.09545e+00 1.00000e-01
7.600e+02 1.08393e+00 1.11875e+00 1.60000e-01 1.10272e+00 1.00000e-01
7.700e+02 1.06719e+00 1.12588e+00 1.60000e-01 1.10995e+00 1.00000e-01
7.800e+02 1.06749e+00 1.13296e+00 1.60000e-01 1.11714e+00 1.00000e-01
7.900e+02 1.09743e+00 1.14000e+00 1.60000e-01 1.12428e+00 1.00000e-01
8.000e+02 1.10267e+00 1.14700e+00 1.60000e-01 1.13137e+00 1.00000e-01
8.100e+02 1.12094e+00 1.15395e+00 1.60000e-01 1.13842e+00 1.00000e-01
8.200e+02 1.14498e+00 1.16086e+00 1.60000e-01 1.14543e+00 1.00000e-01
8.300e+02 1.13695e+00 1.16773e+00 1.60000e-01 1.15239e+00 1.00000e-01
8.400e+02 1.15372e+00 1.17456e+00 1.60000e-01 1.15931e+00 1.00000e-01
8.500e+02 1.18331e+00 1.18136e+00 1.60000e-01 1.16619e+00 1.00000e-01
8.600e+02 1.21785e+00 1.18811e+00 1.60000e-01 1.17303e+00 1.00000e-01
8.700e+02 1.22701e+00 1.19482e+00 1.60000e-01 1.17983e+00 1.00000e-01
8.800e+02 1.20389e+00 1.20150e+00 1.60000e-01 1.18659e+00 1.00000e-01
8.900e+02 1.23485e+00 1.20814e+00 1.60000e-01 1.19331e+00 1.00000e-01
9.000e+02 1.19456e+00 1.21474e+00 1.60000e-01 1.20000e+00 1.00000e-01
9.100e+02 1.22459e+00 1.22131e+00 1.60000e-01 1.20665e+00 1.00000e-01
9.200e+02 1.22576e+00 1.22784e+00 1.60000e-01 1.21326e+00 1.00000e-01
9.300e+02 1.23748e+00 1.23434e+00 1.60000e-01 1.21984e+00 1.00000e-01
9.400e+02 1.18649e+00 1.24081e+00 1.60000e-01 1.22638e+00 1.00000e-01
9.500e+02 1.21565e+00 1.24724e+00 1.60000e-01 1.23288e+00 1.00000e-01
9.600e+02 1.25585e+00 1.25363e+00 1.60000e-01 1.23935e+00 1.00000e-01
9.700e+02 1.21354e+00 1.26000e+00 1.60000e-01 1.24579e+00 1.00000e-01
9.800e+02 1.19317e+00 1.26633e+00 1.60000e-01 1.25220e+00 1.00000e-01
9.900e+02 1.22578e+00 1.27264e+00 1.60000e-01 1.25857e+00 1.00000e-01
1.000e+03 1.24571e+00 1.27891e+00 1.60000e-01 1.26491e+00 1.00000e-01

